Causal Question Answering with Reinforcement Learning

Causal questions inquire about causal relationships between different events or phenomena. They are important for a variety of use cases, including virtual assistants and search engines. However, many current approaches to causal question answering cannot provide explanations or evidence for their answers. Hence, in this paper, we aim to answer causal questions with a causality graph, a large-scale dataset of causal relations between noun phrases along with the relations' provenance data. Inspired by recent, successful applications of reinforcement learning to knowledge graph tasks, such as link prediction and fact-checking, we explore the application of reinforcement learning on a causality graph for causal question answering. We introduce an Actor-Critic-based agent which learns to search through the graph to answer causal questions. We bootstrap the agent with a supervised learning procedure to deal with large action spaces and sparse rewards. Our evaluation shows that the agent successfully prunes the search space to answer binary causal questions by visiting less than 30 nodes per question compared to over 3,000 nodes by a naive breadth-first search. Our ablation study indicates that our supervised learning strategy provides a strong foundation upon which our reinforcement learning agent improves. The paths returned by our agent explain the mechanisms by which a cause produces an effect. Moreover, for each edge on a path, our causality graph provides its original source allowing for easy verification of paths.

==> data/beam-path-inverse.csv <==
Step,r_msmarco_bm_50_5000_ff - accuracy,r_msmarco_bm_50_5000_ff - accuracy__MIN,r_msmarco_bm_50_5000_ff - accuracy__MAX,r_msmarco_bm_10_5000_ff - accuracy,r_msmarco_bm_10_5000_ff - accuracy__MIN,r_msmarco_bm_10_5000_ff - accuracy__MAX,r_msmarco_bm_5_5000_ff - accuracy,r_msmarco_bm_5_5000_ff - accuracy__MIN,r_msmarco_bm_5_5000_ff - accuracy__MAX,r_msmarco_bm_1_5000_ff - accuracy,r_msmarco_bm_1_5000_ff - accuracy__MIN,r_msmarco_bm_1_5000_ff - accuracy__MAX
0,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.18250950570342206,0.18250950570342206,0.18250950570342206,0.1634980988593156,0.1634980988593156,0.1634980988593156,0.155893536121673,0.155893536121673,0.155893536121673
1,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.18250950570342206,0.18250950570342206,0.18250950570342206,0.17110266159695817,0.17110266159695817,0.17110266159695817
2,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.17870722433460076,0.17870722433460076,0.17870722433460076,0.1634980988593156,0.1634980988593156,0.1634980988593156,0.17110266159695817,0.17110266159695817,0.17110266159695817
3,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.18250950570342206,0.18250950570342206,0.18250950570342206,0.16730038022813687,0.16730038022813687,0.16730038022813687,0.155893536121673,0.155893536121673,0.155893536121673
4,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.18250950570342206,0.18250950570342206,0.18250950570342206,0.17110266159695817,0.17110266159695817,0.17110266159695817,0.1596958174904943,0.1596958174904943,0.1596958174904943
5,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.17490494296577946,0.17490494296577946,0.17490494296577946,0.1596958174904943,0.1596958174904943,0.1596958174904943,0.1596958174904943,0.1596958174904943,0.1596958174904943
6,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.17490494296577946,0.17490494296577946,0.17490494296577946,0.1596958174904943,0.1596958174904943,0.1596958174904943,0.1520912547528517,0.1520912547528517,0.1520912547528517
7,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.16730038022813687,0.16730038022813687,0.16730038022813687,0.1634980988593156,0.1634980988593156,0.1634980988593156,0.1596958174904943,0.1596958174904943,0.1596958174904943
8,0.21292775665399238,0.21292775665399238,0.21292775665399238,0.17870722433460076,0.17870722433460076,0.17870722433460076,0.17490494296577946,0.17490494296577946,0.17490494296577946,0.155893536121673,0.155893536121673,0.155893536121673
9,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.17110266159695817,0.17110266159695817,0.17110266159695817,0.155893536121673,0.155893536121673,0.155893536121673
10,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.17110266159695817,0.17110266159695817,0.17110266159695817,0.1596958174904943,0.1596958174904943,0.1596958174904943
11,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.17490494296577946,0.17490494296577946,0.17490494296577946,0.155893536121673,0.155893536121673,0.155893536121673
12,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.17870722433460076,0.17870722433460076,0.17870722433460076,0.1634980988593156,0.1634980988593156,0.1634980988593156
13,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.18250950570342206,0.18250950570342206,0.18250950570342206,0.19771863117870722,0.19771863117870722,0.19771863117870722,0.18250950570342206,0.18250950570342206,0.18250950570342206
14,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.19771863117870722,0.19771863117870722,0.19771863117870722,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.18631178707224336,0.18631178707224336,0.18631178707224336
15,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.20152091254752852,0.20152091254752852,0.20152091254752852,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.18631178707224336,0.18631178707224336,0.18631178707224336
16,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.19011406844106463,0.19011406844106463,0.19011406844106463,0.19771863117870722,0.19771863117870722,0.19771863117870722,0.17110266159695817,0.17110266159695817,0.17110266159695817
17,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.18631178707224336,0.18631178707224336,0.18631178707224336,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.18250950570342206,0.18250950570342206,0.18250950570342206
18,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.19011406844106463,0.19011406844106463,0.19011406844106463,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.17110266159695817,0.17110266159695817,0.17110266159695817
19,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.22433460076045628,0.22433460076045628,0.22433460076045628,0.20152091254752852,0.20152091254752852,0.20152091254752852,0.18250950570342206,0.18250950570342206,0.18250950570342206
20,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.21292775665399238,0.21292775665399238,0.21292775665399238,0.20532319391634982,0.20532319391634982,0.20532319391634982,0.17490494296577946,0.17490494296577946,0.17490494296577946
21,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.19391634980988592,0.19391634980988592,0.19391634980988592,0.18250950570342206,0.18250950570342206,0.18250950570342206
22,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.16730038022813687,0.16730038022813687,0.16730038022813687
23,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.18631178707224336,0.18631178707224336,0.18631178707224336
24,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.18631178707224336,0.18631178707224336,0.18631178707224336
25,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.17870722433460076,0.17870722433460076,0.17870722433460076
26,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.21292775665399238,0.21292775665399238,0.21292775665399238,0.18631178707224336,0.18631178707224336,0.18631178707224336
27,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.22433460076045628,0.22433460076045628,0.22433460076045628,0.20912547528517111,0.20912547528517111,0.20912547528517111,0.19391634980988592,0.19391634980988592,0.19391634980988592
28,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.19011406844106463,0.19011406844106463,0.19011406844106463
29,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.21673003802281368,0.21673003802281368,0.21673003802281368,0.20152091254752852,0.20152091254752852,0.20152091254752852
30,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.19011406844106463,0.19011406844106463,0.19011406844106463
31,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.18631178707224336,0.18631178707224336,0.18631178707224336
32,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.22433460076045628,0.22433460076045628,0.22433460076045628,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.18250950570342206,0.18250950570342206,0.18250950570342206
33,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.22813688212927757,0.22813688212927757,0.22813688212927757,0.19771863117870722,0.19771863117870722,0.19771863117870722
34,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.21292775665399238,0.21292775665399238,0.21292775665399238
35,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.21292775665399238,0.21292775665399238,0.21292775665399238
36,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.22053231939163498,0.22053231939163498,0.22053231939163498,0.19011406844106463,0.19011406844106463,0.19011406844106463
37,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.20912547528517111,0.20912547528517111,0.20912547528517111
38,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.23193916349809887,0.23193916349809887,0.23193916349809887
39,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.21292775665399238,0.21292775665399238,0.21292775665399238
40,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.22433460076045628,0.22433460076045628,0.22433460076045628
41,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.22433460076045628,0.22433460076045628,0.22433460076045628
42,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.22433460076045628,0.22433460076045628,0.22433460076045628
43,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.23193916349809887,0.23193916349809887,0.23193916349809887
44,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.21673003802281368,0.21673003802281368,0.21673003802281368
45,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.24714828897338403,0.22053231939163498,0.22053231939163498,0.22053231939163498
46,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.22053231939163498,0.22053231939163498,0.22053231939163498
47,0.311787072243346,0.311787072243346,0.311787072243346,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.21292775665399238,0.21292775665399238,0.21292775665399238
48,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.21673003802281368,0.21673003802281368,0.21673003802281368
49,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.22433460076045628,0.22433460076045628,0.22433460076045628
50,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.21292775665399238,0.21292775665399238,0.21292775665399238
51,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.21673003802281368,0.21673003802281368,0.21673003802281368
52,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.22053231939163498,0.22053231939163498,0.22053231939163498
53,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.23193916349809887,0.23193916349809887,0.23193916349809887,0.23954372623574144,0.23954372623574144,0.23954372623574144,0.21673003802281368,0.21673003802281368,0.21673003802281368
54,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.22433460076045628,0.22433460076045628,0.22433460076045628
55,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.23574144486692014,0.23574144486692014,0.23574144486692014,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.22053231939163498,0.22053231939163498,0.22053231939163498
56,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.21673003802281368,0.21673003802281368,0.21673003802281368
57,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.24334600760456274,0.24334600760456274,0.24334600760456274,0.22813688212927757,0.22813688212927757,0.22813688212927757
58,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.22813688212927757,0.22813688212927757,0.22813688212927757
59,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.2585551330798479,0.2585551330798479,0.2585551330798479,0.20152091254752852,0.20152091254752852,0.20152091254752852
60,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.22053231939163498,0.22053231939163498,0.22053231939163498
61,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.2509505703422053,0.2509505703422053,0.2509505703422053,0.22433460076045628,0.22433460076045628,0.22433460076045628
62,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.22053231939163498,0.22053231939163498,0.22053231939163498
63,0.311787072243346,0.311787072243346,0.311787072243346,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.21673003802281368,0.21673003802281368,0.21673003802281368
64,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.22053231939163498,0.22053231939163498,0.22053231939163498
65,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.23193916349809887,0.23193916349809887,0.23193916349809887
66,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.22813688212927757,0.22813688212927757,0.22813688212927757
67,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23574144486692014,0.23574144486692014,0.23574144486692014
68,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.23193916349809887,0.23193916349809887,0.23193916349809887
69,0.311787072243346,0.311787072243346,0.311787072243346,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.24714828897338403,0.24714828897338403,0.24714828897338403
70,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
71,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.24334600760456274,0.24334600760456274,0.24334600760456274
72,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.24334600760456274,0.24334600760456274,0.24334600760456274
73,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
74,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.23574144486692014,0.23574144486692014,0.23574144486692014
75,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.24334600760456274,0.24334600760456274,0.24334600760456274
76,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.25475285171102663,0.25475285171102663,0.25475285171102663
77,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
78,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
79,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2661596958174905,0.2661596958174905,0.2661596958174905
80,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436
81,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.25475285171102663,0.25475285171102663,0.25475285171102663
82,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2623574144486692,0.2623574144486692,0.2623574144486692,0.23954372623574144,0.23954372623574144,0.23954372623574144
83,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
84,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
85,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.25475285171102663,0.25475285171102663,0.25475285171102663
86,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.2509505703422053,0.2509505703422053,0.2509505703422053
87,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2623574144486692,0.2623574144486692,0.2623574144486692
88,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2623574144486692,0.2623574144486692,0.2623574144486692
89,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2585551330798479,0.2585551330798479,0.2585551330798479
90,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2509505703422053,0.2509505703422053,0.2509505703422053
91,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
92,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.25475285171102663,0.25475285171102663,0.25475285171102663
93,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2509505703422053,0.2509505703422053,0.2509505703422053
94,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24334600760456274,0.24334600760456274,0.24334600760456274
95,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.2585551330798479,0.2585551330798479,0.2585551330798479
96,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2585551330798479,0.2585551330798479,0.2585551330798479
97,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2623574144486692,0.2623574144486692,0.2623574144486692
98,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2585551330798479,0.2585551330798479,0.2585551330798479
99,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2585551330798479,0.2585551330798479,0.2585551330798479
100,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.24334600760456274,0.24334600760456274,0.24334600760456274
101,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2623574144486692,0.2623574144486692,0.2623574144486692
102,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.2661596958174905,0.2661596958174905,0.2661596958174905
103,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.24334600760456274,0.24334600760456274,0.24334600760456274
104,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.23193916349809887,0.23193916349809887,0.23193916349809887
105,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
106,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.23574144486692014,0.23574144486692014,0.23574144486692014
107,0.311787072243346,0.311787072243346,0.311787072243346,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
108,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2623574144486692,0.2623574144486692,0.2623574144486692
109,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.25475285171102663,0.25475285171102663,0.25475285171102663
110,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.23193916349809887,0.23193916349809887,0.23193916349809887
111,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.22813688212927757,0.22813688212927757,0.22813688212927757
112,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2661596958174905,0.2661596958174905,0.2661596958174905,0.24714828897338403,0.24714828897338403,0.24714828897338403
113,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2737642585551331,0.2737642585551331,0.2737642585551331,0.24714828897338403,0.24714828897338403,0.24714828897338403
114,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.24714828897338403,0.24714828897338403,0.24714828897338403
115,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
116,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23574144486692014,0.23574144486692014,0.23574144486692014
117,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.23954372623574144,0.23954372623574144,0.23954372623574144
118,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.311787072243346,0.311787072243346,0.311787072243346,0.26996197718631176,0.26996197718631176,0.26996197718631176,0.23954372623574144,0.23954372623574144,0.23954372623574144
119,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.23193916349809887,0.23193916349809887,0.23193916349809887
120,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2623574144486692,0.2623574144486692,0.2623574144486692
121,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.25475285171102663,0.25475285171102663,0.25475285171102663
122,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.311787072243346,0.311787072243346,0.311787072243346,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2509505703422053,0.2509505703422053,0.2509505703422053
123,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2585551330798479,0.2585551330798479,0.2585551330798479
124,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.2585551330798479,0.2585551330798479,0.2585551330798479
125,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.25475285171102663,0.25475285171102663,0.25475285171102663
126,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.25475285171102663,0.25475285171102663,0.25475285171102663
127,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2585551330798479,0.2585551330798479,0.2585551330798479
128,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.24334600760456274,0.24334600760456274,0.24334600760456274
129,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.27756653992395436,0.27756653992395436,0.27756653992395436,0.24334600760456274,0.24334600760456274,0.24334600760456274
130,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.25475285171102663,0.25475285171102663,0.25475285171102663
131,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
132,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2509505703422053,0.2509505703422053,0.2509505703422053
133,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.24714828897338403,0.24714828897338403,0.24714828897338403
134,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2509505703422053,0.2509505703422053,0.2509505703422053
135,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.24334600760456274,0.24334600760456274,0.24334600760456274
136,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.24334600760456274,0.24334600760456274,0.24334600760456274
137,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.23954372623574144,0.23954372623574144,0.23954372623574144
138,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
139,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2737642585551331,0.2737642585551331,0.2737642585551331
140,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
141,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2623574144486692,0.2623574144486692,0.2623574144486692
142,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
143,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
144,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2585551330798479,0.2585551330798479,0.2585551330798479
145,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2585551330798479,0.2585551330798479,0.2585551330798479
146,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.25475285171102663,0.25475285171102663,0.25475285171102663
147,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663
148,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2623574144486692,0.2623574144486692,0.2623574144486692
149,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2509505703422053,0.2509505703422053,0.2509505703422053
150,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2509505703422053,0.2509505703422053,0.2509505703422053
151,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.25475285171102663,0.25475285171102663,0.25475285171102663
152,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.25475285171102663,0.25475285171102663,0.25475285171102663
153,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.26996197718631176,0.26996197718631176,0.26996197718631176
154,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2661596958174905,0.2661596958174905,0.2661596958174905
155,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176
156,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176
157,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176
158,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2737642585551331,0.2737642585551331,0.2737642585551331
159,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2813688212927757,0.2813688212927757,0.2813688212927757,0.2623574144486692,0.2623574144486692,0.2623574144486692
160,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176
161,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2661596958174905,0.2661596958174905,0.2661596958174905
162,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2661596958174905,0.2661596958174905,0.2661596958174905
163,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
164,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
165,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.24714828897338403,0.24714828897338403,0.24714828897338403
166,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.25475285171102663,0.25475285171102663,0.25475285171102663
167,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2623574144486692,0.2623574144486692,0.2623574144486692
168,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2661596958174905,0.2661596958174905,0.2661596958174905
169,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2737642585551331,0.2737642585551331,0.2737642585551331
170,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2737642585551331,0.2737642585551331,0.2737642585551331
171,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.26996197718631176,0.26996197718631176,0.26996197718631176
172,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2661596958174905,0.2661596958174905,0.2661596958174905
173,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.26996197718631176,0.26996197718631176,0.26996197718631176
174,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
175,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.25475285171102663,0.25475285171102663,0.25475285171102663
176,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
177,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2585551330798479,0.2585551330798479,0.2585551330798479
178,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663
179,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.26996197718631176,0.26996197718631176,0.26996197718631176
180,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
181,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2623574144486692,0.2623574144486692,0.2623574144486692
182,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.26996197718631176,0.26996197718631176,0.26996197718631176
183,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2737642585551331,0.2737642585551331,0.2737642585551331
184,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.27756653992395436,0.27756653992395436,0.27756653992395436
185,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2813688212927757,0.2813688212927757,0.2813688212927757
186,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.27756653992395436,0.27756653992395436,0.27756653992395436
187,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2661596958174905,0.2661596958174905,0.2661596958174905
188,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.26996197718631176,0.26996197718631176,0.26996197718631176
189,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2737642585551331,0.2737642585551331,0.2737642585551331
190,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.27756653992395436,0.27756653992395436,0.27756653992395436
191,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2623574144486692,0.2623574144486692,0.2623574144486692
192,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2661596958174905,0.2661596958174905,0.2661596958174905
193,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.25475285171102663,0.25475285171102663,0.25475285171102663
194,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.25475285171102663,0.25475285171102663,0.25475285171102663
195,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2509505703422053,0.2509505703422053,0.2509505703422053
196,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.25475285171102663,0.25475285171102663,0.25475285171102663
197,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
198,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.25475285171102663,0.25475285171102663,0.25475285171102663
199,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2585551330798479,0.2585551330798479,0.2585551330798479
200,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663
201,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
202,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
203,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2623574144486692,0.2623574144486692,0.2623574144486692
204,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2623574144486692,0.2623574144486692,0.2623574144486692
205,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.25475285171102663,0.25475285171102663,0.25475285171102663
206,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.311787072243346,0.311787072243346,0.311787072243346,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2509505703422053,0.2509505703422053,0.2509505703422053
207,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.311787072243346,0.311787072243346,0.311787072243346,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2623574144486692,0.2623574144486692,0.2623574144486692
208,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2509505703422053,0.2509505703422053,0.2509505703422053
209,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
210,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663
211,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
212,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.2623574144486692,0.2623574144486692,0.2623574144486692
213,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.26996197718631176,0.26996197718631176,0.26996197718631176
214,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.311787072243346,0.311787072243346,0.311787072243346,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.26996197718631176,0.26996197718631176,0.26996197718631176
215,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
216,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
217,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2585551330798479,0.2585551330798479,0.2585551330798479
218,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.26996197718631176,0.26996197718631176,0.26996197718631176
219,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.26996197718631176,0.26996197718631176,0.26996197718631176
220,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
221,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.25475285171102663,0.25475285171102663,0.25475285171102663
222,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.25475285171102663,0.25475285171102663,0.25475285171102663
223,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
224,0.376425855513308,0.376425855513308,0.376425855513308,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2509505703422053,0.2509505703422053,0.2509505703422053
225,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.25475285171102663,0.25475285171102663,0.25475285171102663
226,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2585551330798479,0.2585551330798479,0.2585551330798479
227,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2623574144486692,0.2623574144486692,0.2623574144486692
228,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.311787072243346,0.311787072243346,0.311787072243346,0.26996197718631176,0.26996197718631176,0.26996197718631176
229,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.26996197718631176,0.26996197718631176,0.26996197718631176
230,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.26996197718631176,0.26996197718631176,0.26996197718631176
231,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.311787072243346,0.311787072243346,0.311787072243346,0.2737642585551331,0.2737642585551331,0.2737642585551331
232,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2661596958174905,0.2661596958174905,0.2661596958174905
233,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2661596958174905,0.2661596958174905,0.2661596958174905
234,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.26996197718631176,0.26996197718631176,0.26996197718631176
235,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2623574144486692,0.2623574144486692,0.2623574144486692
236,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.311787072243346,0.311787072243346,0.311787072243346,0.2661596958174905,0.2661596958174905,0.2661596958174905
237,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2585551330798479,0.2585551330798479,0.2585551330798479
238,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
239,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.29277566539923955,0.29277566539923955,0.29277566539923955,0.2585551330798479,0.2585551330798479,0.2585551330798479
240,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2585551330798479,0.2585551330798479,0.2585551330798479
241,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.24334600760456274,0.24334600760456274,0.24334600760456274
242,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2509505703422053,0.2509505703422053,0.2509505703422053
243,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2509505703422053,0.2509505703422053,0.2509505703422053
244,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.25475285171102663,0.25475285171102663,0.25475285171102663
245,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.2509505703422053,0.2509505703422053,0.2509505703422053
246,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608,0.24714828897338403,0.24714828897338403,0.24714828897338403
247,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2509505703422053,0.2509505703422053,0.2509505703422053
248,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2585551330798479,0.2585551330798479,0.2585551330798479
249,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2585551330798479,0.2585551330798479,0.2585551330798479
250,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2585551330798479,0.2585551330798479,0.2585551330798479
251,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2585551330798479,0.2585551330798479,0.2585551330798479
252,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.28517110266159695,0.28517110266159695,0.28517110266159695,0.24714828897338403,0.24714828897338403,0.24714828897338403
253,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182,0.2623574144486692,0.2623574144486692,0.2623574144486692
254,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
255,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2623574144486692,0.2623574144486692,0.2623574144486692
256,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2623574144486692,0.2623574144486692,0.2623574144486692
257,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2661596958174905,0.2661596958174905,0.2661596958174905
258,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.311787072243346,0.311787072243346,0.311787072243346,0.26996197718631176,0.26996197718631176,0.26996197718631176
259,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2509505703422053,0.2509505703422053,0.2509505703422053
260,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2509505703422053,0.2509505703422053,0.2509505703422053
261,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.26996197718631176,0.26996197718631176,0.26996197718631176
262,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.2661596958174905,0.2661596958174905,0.2661596958174905
263,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2661596958174905,0.2661596958174905,0.2661596958174905
264,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2661596958174905,0.2661596958174905,0.2661596958174905
265,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.30038022813688214,0.30038022813688214,0.30038022813688214,0.2661596958174905,0.2661596958174905,0.2661596958174905
266,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2623574144486692,0.2623574144486692,0.2623574144486692
267,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3041825095057034,0.3041825095057034,0.3041825095057034,0.2585551330798479,0.2585551330798479,0.2585551330798479
268,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.25475285171102663,0.25475285171102663,0.25475285171102663
269,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2661596958174905,0.2661596958174905,0.2661596958174905
270,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2661596958174905,0.2661596958174905,0.2661596958174905
271,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.311787072243346,0.311787072243346,0.311787072243346,0.2585551330798479,0.2585551330798479,0.2585551330798479
272,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.26996197718631176,0.26996197718631176,0.26996197718631176
273,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2737642585551331,0.2737642585551331,0.2737642585551331
274,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2737642585551331,0.2737642585551331,0.2737642585551331
275,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.26996197718631176,0.26996197718631176,0.26996197718631176
276,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2623574144486692,0.2623574144486692,0.2623574144486692
277,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.27756653992395436,0.27756653992395436,0.27756653992395436
278,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2623574144486692,0.2623574144486692,0.2623574144486692
279,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.26996197718631176,0.26996197718631176,0.26996197718631176
280,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.27756653992395436,0.27756653992395436,0.27756653992395436
281,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.28517110266159695,0.28517110266159695,0.28517110266159695
282,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695
283,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2813688212927757,0.2813688212927757,0.2813688212927757
284,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182
285,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2813688212927757,0.2813688212927757,0.2813688212927757
286,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.28517110266159695,0.28517110266159695,0.28517110266159695
287,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.311787072243346,0.311787072243346,0.311787072243346,0.26996197718631176,0.26996197718631176,0.26996197718631176
288,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.30798479087452474,0.30798479087452474,0.30798479087452474,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.27756653992395436,0.27756653992395436,0.27756653992395436
289,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.311787072243346,0.311787072243346,0.311787072243346,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2661596958174905,0.2661596958174905,0.2661596958174905
290,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.2661596958174905,0.2661596958174905,0.2661596958174905
291,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2737642585551331,0.2737642585551331,0.2737642585551331
292,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2737642585551331,0.2737642585551331,0.2737642585551331
293,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2813688212927757,0.2813688212927757,0.2813688212927757
294,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955
295,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.29277566539923955,0.29277566539923955,0.29277566539923955
296,0.376425855513308,0.376425855513308,0.376425855513308,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608
297,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2813688212927757,0.2813688212927757,0.2813688212927757
298,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2813688212927757,0.2813688212927757,0.2813688212927757
299,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2965779467680608,0.2965779467680608,0.2965779467680608
300,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.27756653992395436,0.27756653992395436,0.27756653992395436
301,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2661596958174905,0.2661596958174905,0.2661596958174905
302,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2737642585551331,0.2737642585551331,0.2737642585551331
303,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
304,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2737642585551331,0.2737642585551331,0.2737642585551331
305,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.311787072243346,0.311787072243346,0.311787072243346,0.2623574144486692,0.2623574144486692,0.2623574144486692
306,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2623574144486692,0.2623574144486692,0.2623574144486692
307,0.376425855513308,0.376425855513308,0.376425855513308,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.26996197718631176,0.26996197718631176,0.26996197718631176
308,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.27756653992395436,0.27756653992395436,0.27756653992395436
309,0.376425855513308,0.376425855513308,0.376425855513308,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2623574144486692,0.2623574144486692,0.2623574144486692
310,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.26996197718631176,0.26996197718631176,0.26996197718631176
311,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2737642585551331,0.2737642585551331,0.2737642585551331
312,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2813688212927757,0.2813688212927757,0.2813688212927757
313,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.28517110266159695,0.28517110266159695,0.28517110266159695
314,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.29277566539923955,0.29277566539923955,0.29277566539923955
315,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2965779467680608,0.2965779467680608,0.2965779467680608
316,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.2889733840304182,0.2889733840304182,0.2889733840304182
317,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.29277566539923955,0.29277566539923955,0.29277566539923955
318,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182
319,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608
320,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2965779467680608,0.2965779467680608,0.2965779467680608
321,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.29277566539923955,0.29277566539923955,0.29277566539923955
322,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.2889733840304182,0.2889733840304182,0.2889733840304182
323,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2889733840304182,0.2889733840304182,0.2889733840304182
324,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
325,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
326,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
327,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.25475285171102663,0.25475285171102663,0.25475285171102663
328,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
329,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
330,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3155893536121673,0.3155893536121673,0.3155893536121673,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2813688212927757,0.2813688212927757,0.2813688212927757
331,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.3193916349809886,0.3193916349809886,0.3193916349809886,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2813688212927757,0.2813688212927757,0.2813688212927757
332,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2813688212927757,0.2813688212927757,0.2813688212927757
333,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.26996197718631176,0.26996197718631176,0.26996197718631176
334,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.27756653992395436,0.27756653992395436,0.27756653992395436
335,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
336,0.376425855513308,0.376425855513308,0.376425855513308,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2813688212927757,0.2813688212927757,0.2813688212927757
337,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2813688212927757,0.2813688212927757,0.2813688212927757
338,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2813688212927757,0.2813688212927757,0.2813688212927757
339,0.376425855513308,0.376425855513308,0.376425855513308,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
340,0.38022813688212925,0.38022813688212925,0.38022813688212925,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.27756653992395436,0.27756653992395436,0.27756653992395436
341,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2737642585551331,0.2737642585551331,0.2737642585551331
342,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2737642585551331,0.2737642585551331,0.2737642585551331
343,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.2737642585551331,0.2737642585551331,0.2737642585551331
344,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2661596958174905,0.2661596958174905,0.2661596958174905
345,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2661596958174905,0.2661596958174905,0.2661596958174905
346,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.26996197718631176,0.26996197718631176,0.26996197718631176
347,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.26996197718631176,0.26996197718631176,0.26996197718631176
348,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.26996197718631176,0.26996197718631176,0.26996197718631176
349,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2661596958174905,0.2661596958174905,0.2661596958174905
350,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2661596958174905,0.2661596958174905,0.2661596958174905
351,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2623574144486692,0.2623574144486692,0.2623574144486692
352,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
353,0.376425855513308,0.376425855513308,0.376425855513308,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.27756653992395436,0.27756653992395436,0.27756653992395436
354,0.376425855513308,0.376425855513308,0.376425855513308,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2737642585551331,0.2737642585551331,0.2737642585551331
355,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2661596958174905,0.2661596958174905,0.2661596958174905
356,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2661596958174905,0.2661596958174905,0.2661596958174905
357,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2585551330798479,0.2585551330798479,0.2585551330798479
358,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
359,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.26996197718631176,0.26996197718631176,0.26996197718631176
360,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.27756653992395436,0.27756653992395436,0.27756653992395436
361,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2737642585551331,0.2737642585551331,0.2737642585551331
362,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.27756653992395436,0.27756653992395436,0.27756653992395436
363,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.27756653992395436,0.27756653992395436,0.27756653992395436
364,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
365,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.27756653992395436,0.27756653992395436,0.27756653992395436
366,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2813688212927757,0.2813688212927757,0.2813688212927757
367,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2813688212927757,0.2813688212927757,0.2813688212927757
368,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695
369,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608
370,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.2889733840304182,0.2889733840304182,0.2889733840304182
371,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608
372,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2965779467680608,0.2965779467680608,0.2965779467680608
373,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.29277566539923955,0.29277566539923955,0.29277566539923955
374,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2965779467680608,0.2965779467680608,0.2965779467680608
375,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.29277566539923955,0.29277566539923955,0.29277566539923955
376,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182
377,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2889733840304182,0.2889733840304182,0.2889733840304182
378,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955
379,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.29277566539923955,0.29277566539923955,0.29277566539923955
380,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.28517110266159695,0.28517110266159695,0.28517110266159695
381,0.34980988593155893,0.34980988593155893,0.34980988593155893,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.27756653992395436,0.27756653992395436,0.27756653992395436
382,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695
383,0.35361216730038025,0.35361216730038025,0.35361216730038025,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182
384,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2889733840304182,0.2889733840304182,0.2889733840304182
385,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.27756653992395436,0.27756653992395436,0.27756653992395436
386,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2813688212927757,0.2813688212927757,0.2813688212927757
387,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.28517110266159695,0.28517110266159695,0.28517110266159695
388,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.29277566539923955,0.29277566539923955,0.29277566539923955
389,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2889733840304182,0.2889733840304182,0.2889733840304182
390,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33460076045627374,0.33460076045627374,0.33460076045627374,0.2965779467680608,0.2965779467680608,0.2965779467680608
391,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.3231939163498099,0.3231939163498099,0.3231939163498099,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.2889733840304182,0.2889733840304182,0.2889733840304182
392,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.2889733840304182,0.2889733840304182,0.2889733840304182
393,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.3269961977186312,0.3269961977186312,0.3269961977186312,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.2965779467680608,0.2965779467680608,0.2965779467680608
394,0.3650190114068441,0.3650190114068441,0.3650190114068441,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.29277566539923955,0.29277566539923955,0.29277566539923955
395,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.2889733840304182,0.2889733840304182,0.2889733840304182
396,0.3574144486692015,0.3574144486692015,0.3574144486692015,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.28517110266159695,0.28517110266159695,0.28517110266159695
397,0.3612167300380228,0.3612167300380228,0.3612167300380228,0.33079847908745247,0.33079847908745247,0.33079847908745247,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.28517110266159695,0.28517110266159695,0.28517110266159695
398,0.3688212927756654,0.3688212927756654,0.3688212927756654,0.34220532319391633,0.34220532319391633,0.34220532319391633,0.34600760456273766,0.34600760456273766,0.34600760456273766,0.2965779467680608,0.2965779467680608,0.2965779467680608
399,0.3726235741444867,0.3726235741444867,0.3726235741444867,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.33840304182509506,0.28517110266159695,0.28517110266159695,0.28517110266159695

==> data/supervised-accuracy-full.csv <==
Step,r_semeval_no_super - accuracy,r_semeval_no_super - accuracy__MIN,r_semeval_no_super - accuracy__MAX,r_semeval_100_1.0_32 - accuracy,r_semeval_100_1.0_32 - accuracy__MIN,r_semeval_100_1.0_32 - accuracy__MAX,r_semeval_300_1.0_32 - accuracy,r_semeval_300_1.0_32 - accuracy__MIN,r_semeval_300_1.0_32 - accuracy__MAX,r_semeval_200_1.0_32 - accuracy,r_semeval_200_1.0_32 - accuracy__MIN,r_semeval_200_1.0_32 - accuracy__MAX
0,0.5606936416184971,0.5606936416184971,0.5606936416184971,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7225433526011561,0.7225433526011561,0.7225433526011561
1,0.5491329479768786,0.5491329479768786,0.5491329479768786,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7052023121387283,0.7052023121387283,0.7052023121387283
2,0.5491329479768786,0.5491329479768786,0.5491329479768786,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7052023121387283,0.7052023121387283,0.7052023121387283
3,0.5491329479768786,0.5491329479768786,0.5491329479768786,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7167630057803468,0.7167630057803468,0.7167630057803468
4,0.5606936416184971,0.5606936416184971,0.5606936416184971,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7052023121387283,0.7052023121387283,0.7052023121387283
5,0.5780346820809249,0.5780346820809249,0.5780346820809249,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7052023121387283,0.7052023121387283,0.7052023121387283
6,0.5780346820809249,0.5780346820809249,0.5780346820809249,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7052023121387283,0.7052023121387283,0.7052023121387283
7,0.5664739884393064,0.5664739884393064,0.5664739884393064,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7109826589595376,0.7109826589595376,0.7109826589595376
8,0.5722543352601156,0.5722543352601156,0.5722543352601156,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7109826589595376,0.7109826589595376,0.7109826589595376
9,0.5722543352601156,0.5722543352601156,0.5722543352601156,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7109826589595376,0.7109826589595376,0.7109826589595376
10,0.5780346820809249,0.5780346820809249,0.5780346820809249,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7052023121387283,0.7052023121387283,0.7052023121387283
11,0.5780346820809249,0.5780346820809249,0.5780346820809249,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7283236994219653,0.7283236994219653,0.7283236994219653
12,0.5838150289017341,0.5838150289017341,0.5838150289017341,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7225433526011561,0.7225433526011561,0.7225433526011561
13,0.5838150289017341,0.5838150289017341,0.5838150289017341,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7225433526011561,0.7225433526011561,0.7225433526011561
14,0.5895953757225434,0.5895953757225434,0.5895953757225434,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7283236994219653,0.7283236994219653,0.7283236994219653
15,0.5895953757225434,0.5895953757225434,0.5895953757225434,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7167630057803468,0.7167630057803468,0.7167630057803468
16,0.5838150289017341,0.5838150289017341,0.5838150289017341,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7341040462427746,0.7341040462427746,0.7341040462427746
17,0.5895953757225434,0.5895953757225434,0.5895953757225434,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7398843930635838,0.7398843930635838,0.7398843930635838
18,0.6127167630057804,0.6127167630057804,0.6127167630057804,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7225433526011561,0.7225433526011561,0.7225433526011561
19,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7109826589595376,0.7109826589595376,0.7109826589595376
20,0.6069364161849711,0.6069364161849711,0.6069364161849711,0.7109826589595376,0.7109826589595376,0.7109826589595376,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7225433526011561,0.7225433526011561,0.7225433526011561
21,0.5953757225433526,0.5953757225433526,0.5953757225433526,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7341040462427746,0.7341040462427746,0.7341040462427746
22,0.6011560693641619,0.6011560693641619,0.6011560693641619,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7052023121387283,0.7052023121387283,0.7052023121387283
23,0.5953757225433526,0.5953757225433526,0.5953757225433526,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7456647398843931,0.7456647398843931,0.7456647398843931
24,0.6011560693641619,0.6011560693641619,0.6011560693641619,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7456647398843931,0.7456647398843931,0.7456647398843931
25,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7283236994219653,0.7283236994219653,0.7283236994219653
26,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7398843930635838,0.7398843930635838,0.7398843930635838
27,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7283236994219653,0.7283236994219653,0.7283236994219653
28,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7745664739884393,0.7745664739884393,0.7745664739884393
29,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.6936416184971098,0.6936416184971098,0.6936416184971098,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208
30,0.6127167630057804,0.6127167630057804,0.6127167630057804,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7341040462427746,0.7341040462427746,0.7341040462427746
31,0.630057803468208,0.630057803468208,0.630057803468208,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7283236994219653,0.7283236994219653,0.7283236994219653
32,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7283236994219653,0.7283236994219653,0.7283236994219653
33,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7456647398843931,0.7456647398843931,0.7456647398843931
34,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7456647398843931,0.7456647398843931,0.7456647398843931
35,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7398843930635838,0.7398843930635838,0.7398843930635838
36,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7456647398843931,0.7456647398843931,0.7456647398843931
37,0.6127167630057804,0.6127167630057804,0.6127167630057804,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7514450867052023,0.7514450867052023,0.7514450867052023
38,0.6127167630057804,0.6127167630057804,0.6127167630057804,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
39,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931
40,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.6994219653179191,0.6994219653179191,0.6994219653179191,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7341040462427746,0.7341040462427746,0.7341040462427746
41,0.6069364161849711,0.6069364161849711,0.6069364161849711,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7341040462427746,0.7341040462427746,0.7341040462427746
42,0.630057803468208,0.630057803468208,0.630057803468208,0.7109826589595376,0.7109826589595376,0.7109826589595376,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7341040462427746,0.7341040462427746,0.7341040462427746
43,0.630057803468208,0.630057803468208,0.630057803468208,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7456647398843931,0.7456647398843931,0.7456647398843931
44,0.6184971098265896,0.6184971098265896,0.6184971098265896,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7514450867052023,0.7514450867052023,0.7514450867052023
45,0.630057803468208,0.630057803468208,0.630057803468208,0.7052023121387283,0.7052023121387283,0.7052023121387283,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7572254335260116,0.7572254335260116,0.7572254335260116
46,0.6242774566473989,0.6242774566473989,0.6242774566473989,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7456647398843931,0.7456647398843931,0.7456647398843931
47,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7572254335260116,0.7572254335260116,0.7572254335260116
48,0.6242774566473989,0.6242774566473989,0.6242774566473989,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7456647398843931,0.7456647398843931,0.7456647398843931
49,0.6127167630057804,0.6127167630057804,0.6127167630057804,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7572254335260116,0.7572254335260116,0.7572254335260116
50,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7398843930635838,0.7398843930635838,0.7398843930635838
51,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7456647398843931,0.7456647398843931,0.7456647398843931
52,0.630057803468208,0.630057803468208,0.630057803468208,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7572254335260116,0.7572254335260116,0.7572254335260116
53,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7456647398843931,0.7456647398843931,0.7456647398843931
54,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7283236994219653,0.7283236994219653,0.7283236994219653
55,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7283236994219653,0.7283236994219653,0.7283236994219653
56,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7109826589595376,0.7109826589595376,0.7109826589595376,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7225433526011561,0.7225433526011561,0.7225433526011561
57,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7283236994219653,0.7283236994219653,0.7283236994219653
58,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7283236994219653,0.7283236994219653,0.7283236994219653
59,0.6242774566473989,0.6242774566473989,0.6242774566473989,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7341040462427746,0.7341040462427746,0.7341040462427746
60,0.630057803468208,0.630057803468208,0.630057803468208,0.7109826589595376,0.7109826589595376,0.7109826589595376,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7341040462427746,0.7341040462427746,0.7341040462427746
61,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
62,0.630057803468208,0.630057803468208,0.630057803468208,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7572254335260116,0.7572254335260116,0.7572254335260116
63,0.6242774566473989,0.6242774566473989,0.6242774566473989,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
64,0.630057803468208,0.630057803468208,0.630057803468208,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7514450867052023,0.7514450867052023,0.7514450867052023
65,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208
66,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7341040462427746,0.7341040462427746,0.7341040462427746
67,0.630057803468208,0.630057803468208,0.630057803468208,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7283236994219653,0.7283236994219653,0.7283236994219653
68,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7167630057803468,0.7167630057803468,0.7167630057803468
69,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7398843930635838,0.7398843930635838,0.7398843930635838
70,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7745664739884393,0.7745664739884393,0.7745664739884393
71,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116
72,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116
73,0.6242774566473989,0.6242774566473989,0.6242774566473989,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
74,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7398843930635838,0.7398843930635838,0.7398843930635838
75,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7803468208092486,0.7803468208092486,0.7803468208092486
76,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393
77,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7630057803468208,0.7630057803468208,0.7630057803468208
78,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208
79,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023
80,0.630057803468208,0.630057803468208,0.630057803468208,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7630057803468208,0.7630057803468208,0.7630057803468208
81,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116
82,0.630057803468208,0.630057803468208,0.630057803468208,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023
83,0.653179190751445,0.653179190751445,0.653179190751445,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7398843930635838,0.7398843930635838,0.7398843930635838
84,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7572254335260116,0.7572254335260116,0.7572254335260116
85,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7514450867052023,0.7514450867052023,0.7514450867052023
86,0.630057803468208,0.630057803468208,0.630057803468208,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7225433526011561,0.7225433526011561,0.7225433526011561
87,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7341040462427746,0.7341040462427746,0.7341040462427746
88,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7341040462427746,0.7341040462427746,0.7341040462427746
89,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7398843930635838,0.7398843930635838,0.7398843930635838
90,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7456647398843931,0.7456647398843931,0.7456647398843931
91,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7514450867052023,0.7514450867052023,0.7514450867052023
92,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7456647398843931,0.7456647398843931,0.7456647398843931
93,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7283236994219653,0.7283236994219653,0.7283236994219653
94,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7398843930635838,0.7398843930635838,0.7398843930635838
95,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7283236994219653,0.7283236994219653,0.7283236994219653
96,0.653179190751445,0.653179190751445,0.653179190751445,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931
97,0.6358381502890174,0.6358381502890174,0.6358381502890174,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7341040462427746,0.7341040462427746,0.7341040462427746
98,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7398843930635838,0.7398843930635838,0.7398843930635838
99,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7630057803468208,0.7630057803468208,0.7630057803468208
100,0.653179190751445,0.653179190751445,0.653179190751445,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7572254335260116,0.7572254335260116,0.7572254335260116
101,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7572254335260116,0.7572254335260116,0.7572254335260116
102,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7630057803468208,0.7630057803468208,0.7630057803468208
103,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7630057803468208,0.7630057803468208,0.7630057803468208
104,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023
105,0.6416184971098265,0.6416184971098265,0.6416184971098265,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7514450867052023,0.7514450867052023,0.7514450867052023
106,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7572254335260116,0.7572254335260116,0.7572254335260116
107,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7398843930635838,0.7398843930635838,0.7398843930635838
108,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7572254335260116,0.7572254335260116,0.7572254335260116
109,0.653179190751445,0.653179190751445,0.653179190751445,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7514450867052023,0.7514450867052023,0.7514450867052023
110,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7630057803468208,0.7630057803468208,0.7630057803468208
111,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7456647398843931,0.7456647398843931,0.7456647398843931
112,0.653179190751445,0.653179190751445,0.653179190751445,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7456647398843931,0.7456647398843931,0.7456647398843931
113,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7514450867052023,0.7514450867052023,0.7514450867052023
114,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
115,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7572254335260116,0.7572254335260116,0.7572254335260116
116,0.653179190751445,0.653179190751445,0.653179190751445,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7572254335260116,0.7572254335260116,0.7572254335260116
117,0.653179190751445,0.653179190751445,0.653179190751445,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7514450867052023,0.7514450867052023,0.7514450867052023
118,0.653179190751445,0.653179190751445,0.653179190751445,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
119,0.653179190751445,0.653179190751445,0.653179190751445,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7630057803468208,0.7630057803468208,0.7630057803468208
120,0.6473988439306358,0.6473988439306358,0.6473988439306358,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7341040462427746,0.7341040462427746,0.7341040462427746
121,0.653179190751445,0.653179190751445,0.653179190751445,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7456647398843931,0.7456647398843931,0.7456647398843931
122,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7456647398843931,0.7456647398843931,0.7456647398843931
123,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7341040462427746,0.7341040462427746,0.7341040462427746
124,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7398843930635838,0.7398843930635838,0.7398843930635838
125,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7572254335260116,0.7572254335260116,0.7572254335260116
126,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7572254335260116,0.7572254335260116,0.7572254335260116
127,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
128,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
129,0.653179190751445,0.653179190751445,0.653179190751445,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7456647398843931,0.7456647398843931,0.7456647398843931
130,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
131,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7456647398843931,0.7456647398843931,0.7456647398843931
132,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7572254335260116,0.7572254335260116,0.7572254335260116
133,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
134,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7398843930635838,0.7398843930635838,0.7398843930635838
135,0.653179190751445,0.653179190751445,0.653179190751445,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7456647398843931,0.7456647398843931,0.7456647398843931
136,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7514450867052023,0.7514450867052023,0.7514450867052023
137,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7514450867052023,0.7514450867052023,0.7514450867052023
138,0.653179190751445,0.653179190751445,0.653179190751445,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7514450867052023,0.7514450867052023,0.7514450867052023
139,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7398843930635838,0.7398843930635838,0.7398843930635838
140,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7456647398843931,0.7456647398843931,0.7456647398843931
141,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
142,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7572254335260116,0.7572254335260116,0.7572254335260116
143,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7630057803468208,0.7630057803468208,0.7630057803468208
144,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7687861271676301,0.7687861271676301,0.7687861271676301
145,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7803468208092486,0.7803468208092486,0.7803468208092486
146,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7745664739884393,0.7745664739884393,0.7745664739884393
147,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7572254335260116,0.7572254335260116,0.7572254335260116
148,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7572254335260116,0.7572254335260116,0.7572254335260116
149,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7687861271676301,0.7687861271676301,0.7687861271676301
150,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7572254335260116,0.7572254335260116,0.7572254335260116
151,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
152,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7514450867052023,0.7514450867052023,0.7514450867052023
153,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
154,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7456647398843931,0.7456647398843931,0.7456647398843931
155,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7572254335260116,0.7572254335260116,0.7572254335260116
156,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7514450867052023,0.7514450867052023,0.7514450867052023
157,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7398843930635838,0.7398843930635838,0.7398843930635838
158,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7630057803468208,0.7630057803468208,0.7630057803468208
159,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7745664739884393,0.7745664739884393,0.7745664739884393
160,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7687861271676301,0.7687861271676301,0.7687861271676301
161,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
162,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7630057803468208,0.7630057803468208,0.7630057803468208
163,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7630057803468208,0.7630057803468208,0.7630057803468208
164,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.791907514450867,0.791907514450867,0.791907514450867,0.7745664739884393,0.7745664739884393,0.7745664739884393
165,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7630057803468208,0.7630057803468208,0.7630057803468208
166,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7976878612716763,0.7976878612716763,0.7976878612716763,0.7803468208092486,0.7803468208092486,0.7803468208092486
167,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.8034682080924855,0.8034682080924855,0.8034682080924855,0.7572254335260116,0.7572254335260116,0.7572254335260116
168,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.8034682080924855,0.8034682080924855,0.8034682080924855,0.7630057803468208,0.7630057803468208,0.7630057803468208
169,0.6589595375722543,0.6589595375722543,0.6589595375722543,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7976878612716763,0.7976878612716763,0.7976878612716763,0.7803468208092486,0.7803468208092486,0.7803468208092486
170,0.6647398843930635,0.6647398843930635,0.6647398843930635,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.791907514450867,0.791907514450867,0.791907514450867,0.7687861271676301,0.7687861271676301,0.7687861271676301
171,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7630057803468208,0.7630057803468208,0.7630057803468208
172,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7341040462427746,0.7341040462427746,0.7341040462427746
173,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7572254335260116,0.7572254335260116,0.7572254335260116
174,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393
175,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7687861271676301,0.7687861271676301,0.7687861271676301
176,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7514450867052023,0.7514450867052023,0.7514450867052023,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7745664739884393,0.7745664739884393,0.7745664739884393
177,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7687861271676301,0.7687861271676301,0.7687861271676301
178,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.791907514450867,0.791907514450867,0.791907514450867,0.7630057803468208,0.7630057803468208,0.7630057803468208
179,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7687861271676301,0.7687861271676301,0.7687861271676301
180,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7803468208092486
181,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7861271676300579,0.7861271676300579,0.7861271676300579
182,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7687861271676301
183,0.6763005780346821,0.6763005780346821,0.6763005780346821,0.7572254335260116,0.7572254335260116,0.7572254335260116,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7687861271676301,0.7687861271676301,0.7687861271676301
184,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7572254335260116,0.7572254335260116,0.7572254335260116
185,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7861271676300579,0.7861271676300579,0.7861271676300579,0.7745664739884393,0.7745664739884393,0.7745664739884393
186,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7456647398843931,0.7456647398843931,0.7456647398843931,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7572254335260116,0.7572254335260116,0.7572254335260116
187,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
188,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7398843930635838,0.7398843930635838,0.7398843930635838,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
189,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
190,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7687861271676301,0.7687861271676301,0.7687861271676301
191,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7630057803468208,0.7630057803468208,0.7630057803468208
192,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7572254335260116,0.7572254335260116,0.7572254335260116
193,0.6705202312138728,0.6705202312138728,0.6705202312138728,0.7341040462427746,0.7341040462427746,0.7341040462427746,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
194,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7687861271676301,0.7687861271676301,0.7687861271676301
195,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7630057803468208,0.7630057803468208,0.7630057803468208
196,0.6878612716763006,0.6878612716763006,0.6878612716763006,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7803468208092486,0.7803468208092486,0.7803468208092486,0.7630057803468208,0.7630057803468208,0.7630057803468208
197,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393,0.7745664739884393
198,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7225433526011561,0.7225433526011561,0.7225433526011561,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7745664739884393,0.7745664739884393,0.7745664739884393
199,0.6820809248554913,0.6820809248554913,0.6820809248554913,0.7167630057803468,0.7167630057803468,0.7167630057803468,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208,0.7630057803468208
200,,,,0.7283236994219653,0.7283236994219653,0.7283236994219653,0.7687861271676301,0.7687861271676301,0.7687861271676301,0.7630057803468208,0.7630057803468208,0.7630057803468208


==> data/supervised-entropy.csv <==
Step,r_semeval_no_super_5000_ff - entropy,r_semeval_no_super_5000_ff - entropy__MIN,r_semeval_no_super_5000_ff - entropy__MAX,r_semeval_400_1.0_32_5000_ff - entropy,r_semeval_400_1.0_32_5000_ff - entropy__MIN,r_semeval_400_1.0_32_5000_ff - entropy__MAX,r_semeval_100_1.0_32_5000_ff - entropy,r_semeval_100_1.0_32_5000_ff - entropy__MIN,r_semeval_100_1.0_32_5000_ff - entropy__MAX,r_semeval_300_1.0_32_5000_ff - entropy,r_semeval_300_1.0_32_5000_ff - entropy__MIN,r_semeval_300_1.0_32_5000_ff - entropy__MAX,r_semeval_200_1.0_32_5000_ff - entropy,r_semeval_200_1.0_32_5000_ff - entropy__MIN,r_semeval_200_1.0_32_5000_ff - entropy__MAX
0,3.6228394508361816,3.6228394508361816,3.6228394508361816,,,,,,,,,,,,
1,3.6555607318878174,3.6555607318878174,3.6555607318878174,0.5857109427452087,0.5857109427452087,0.5857109427452087,2.10345458984375,2.10345458984375,2.10345458984375,0.7139160633087158,0.7139160633087158,0.7139160633087158,1.1455574035644531,1.1455574035644531,1.1455574035644531
2,3.4244728088378906,3.4244728088378906,3.4244728088378906,0.4860590696334839,0.4860590696334839,0.4860590696334839,2.020172357559204,2.020172357559204,2.020172357559204,0.7282024621963501,0.7282024621963501,0.7282024621963501,1.0611542463302612,1.0611542463302612,1.0611542463302612
3,3.2478785514831543,3.2478785514831543,3.2478785514831543,0.4623604416847229,0.4623604416847229,0.4623604416847229,1.8747886419296265,1.8747886419296265,1.8747886419296265,0.7422839403152466,0.7422839403152466,0.7422839403152466,1.2014774084091187,1.2014774084091187,1.2014774084091187
4,3.5120503902435303,3.5120503902435303,3.5120503902435303,0.5619267821311951,0.5619267821311951,0.5619267821311951,1.6357191801071167,1.6357191801071167,1.6357191801071167,0.7125468850135803,0.7125468850135803,0.7125468850135803,0.962706446647644,0.962706446647644,0.962706446647644
5,3.5820178985595703,3.5820178985595703,3.5820178985595703,0.5032224059104919,0.5032224059104919,0.5032224059104919,1.6943507194519043,1.6943507194519043,1.6943507194519043,0.6693682074546814,0.6693682074546814,0.6693682074546814,0.9748950004577637,0.9748950004577637,0.9748950004577637
6,3.379890203475952,3.379890203475952,3.379890203475952,0.5277221202850342,0.5277221202850342,0.5277221202850342,1.414647102355957,1.414647102355957,1.414647102355957,0.7220206260681152,0.7220206260681152,0.7220206260681152,1.0432602167129517,1.0432602167129517,1.0432602167129517
7,3.69807767868042,3.69807767868042,3.69807767868042,0.592502236366272,0.592502236366272,0.592502236366272,1.2759816646575928,1.2759816646575928,1.2759816646575928,0.68970787525177,0.68970787525177,0.68970787525177,0.9250552654266357,0.9250552654266357,0.9250552654266357
8,3.4251761436462402,3.4251761436462402,3.4251761436462402,0.5466496348381042,0.5466496348381042,0.5466496348381042,1.3631722927093506,1.3631722927093506,1.3631722927093506,0.6692566275596619,0.6692566275596619,0.6692566275596619,0.8618006706237793,0.8618006706237793,0.8618006706237793
9,3.3545286655426025,3.3545286655426025,3.3545286655426025,0.5726057291030884,0.5726057291030884,0.5726057291030884,1.5400880575180054,1.5400880575180054,1.5400880575180054,0.6547592282295227,0.6547592282295227,0.6547592282295227,0.8859949111938477,0.8859949111938477,0.8859949111938477
10,3.2220842838287354,3.2220842838287354,3.2220842838287354,0.573012113571167,0.573012113571167,0.573012113571167,1.4997718334197998,1.4997718334197998,1.4997718334197998,0.7964766621589661,0.7964766621589661,0.7964766621589661,0.9840371608734131,0.9840371608734131,0.9840371608734131
11,3.4206008911132812,3.4206008911132812,3.4206008911132812,0.46301865577697754,0.46301865577697754,0.46301865577697754,1.2079079151153564,1.2079079151153564,1.2079079151153564,0.5969026684761047,0.5969026684761047,0.5969026684761047,0.8283531665802002,0.8283531665802002,0.8283531665802002
12,3.067476749420166,3.067476749420166,3.067476749420166,0.6052985787391663,0.6052985787391663,0.6052985787391663,1.4849185943603516,1.4849185943603516,1.4849185943603516,0.6258750557899475,0.6258750557899475,0.6258750557899475,0.8823571801185608,0.8823571801185608,0.8823571801185608
13,3.2473702430725098,3.2473702430725098,3.2473702430725098,0.5326045751571655,0.5326045751571655,0.5326045751571655,1.4185314178466797,1.4185314178466797,1.4185314178466797,0.6155226826667786,0.6155226826667786,0.6155226826667786,0.8718467950820923,0.8718467950820923,0.8718467950820923
14,2.97301983833313,2.97301983833313,2.97301983833313,0.504974901676178,0.504974901676178,0.504974901676178,1.0868898630142212,1.0868898630142212,1.0868898630142212,0.7435501217842102,0.7435501217842102,0.7435501217842102,0.6925479173660278,0.6925479173660278,0.6925479173660278
15,2.787306308746338,2.787306308746338,2.787306308746338,0.4394242763519287,0.4394242763519287,0.4394242763519287,1.1256638765335083,1.1256638765335083,1.1256638765335083,0.4989948272705078,0.4989948272705078,0.4989948272705078,0.7347978949546814,0.7347978949546814,0.7347978949546814
16,2.3478753566741943,2.3478753566741943,2.3478753566741943,0.5372811555862427,0.5372811555862427,0.5372811555862427,1.0970304012298584,1.0970304012298584,1.0970304012298584,0.5270837545394897,0.5270837545394897,0.5270837545394897,0.7490844130516052,0.7490844130516052,0.7490844130516052
17,2.2415354251861572,2.2415354251861572,2.2415354251861572,0.6469767093658447,0.6469767093658447,0.6469767093658447,1.0581018924713135,1.0581018924713135,1.0581018924713135,0.7124971151351929,0.7124971151351929,0.7124971151351929,0.8569286465644836,0.8569286465644836,0.8569286465644836
18,1.8760443925857544,1.8760443925857544,1.8760443925857544,0.4775916039943695,0.4775916039943695,0.4775916039943695,1.252140998840332,1.252140998840332,1.252140998840332,0.5576441287994385,0.5576441287994385,0.5576441287994385,0.7615549564361572,0.7615549564361572,0.7615549564361572
19,2.352736234664917,2.352736234664917,2.352736234664917,0.5215758085250854,0.5215758085250854,0.5215758085250854,1.2750000953674316,1.2750000953674316,1.2750000953674316,0.5876013040542603,0.5876013040542603,0.5876013040542603,0.7856762409210205,0.7856762409210205,0.7856762409210205
20,1.5562485456466675,1.5562485456466675,1.5562485456466675,0.4876677989959717,0.4876677989959717,0.4876677989959717,1.0402837991714478,1.0402837991714478,1.0402837991714478,0.5890890955924988,0.5890890955924988,0.5890890955924988,0.7538578510284424,0.7538578510284424,0.7538578510284424
21,1.5319470167160034,1.5319470167160034,1.5319470167160034,0.5017911791801453,0.5017911791801453,0.5017911791801453,1.1401063203811646,1.1401063203811646,1.1401063203811646,0.6128314733505249,0.6128314733505249,0.6128314733505249,0.8385334014892578,0.8385334014892578,0.8385334014892578
22,1.5531243085861206,1.5531243085861206,1.5531243085861206,0.40700390934944153,0.40700390934944153,0.40700390934944153,1.018760323524475,1.018760323524475,1.018760323524475,0.5628908276557922,0.5628908276557922,0.5628908276557922,0.6747032999992371,0.6747032999992371,0.6747032999992371
23,1.6459943056106567,1.6459943056106567,1.6459943056106567,0.47687214612960815,0.47687214612960815,0.47687214612960815,1.0525305271148682,1.0525305271148682,1.0525305271148682,0.5494058132171631,0.5494058132171631,0.5494058132171631,0.6757687926292419,0.6757687926292419,0.6757687926292419
24,1.3908201456069946,1.3908201456069946,1.3908201456069946,0.4628773033618927,0.4628773033618927,0.4628773033618927,1.0965969562530518,1.0965969562530518,1.0965969562530518,0.6206839084625244,0.6206839084625244,0.6206839084625244,0.7828921675682068,0.7828921675682068,0.7828921675682068
25,1.419474482536316,1.419474482536316,1.419474482536316,0.5002700090408325,0.5002700090408325,0.5002700090408325,1.02456533908844,1.02456533908844,1.02456533908844,0.5934641361236572,0.5934641361236572,0.5934641361236572,0.7747526168823242,0.7747526168823242,0.7747526168823242
26,1.741681694984436,1.741681694984436,1.741681694984436,0.5362874269485474,0.5362874269485474,0.5362874269485474,0.9634081125259399,0.9634081125259399,0.9634081125259399,0.5669569969177246,0.5669569969177246,0.5669569969177246,0.8194323182106018,0.8194323182106018,0.8194323182106018
27,1.3256230354309082,1.3256230354309082,1.3256230354309082,0.42761969566345215,0.42761969566345215,0.42761969566345215,0.8006541132926941,0.8006541132926941,0.8006541132926941,0.5131088495254517,0.5131088495254517,0.5131088495254517,0.6618534922599792,0.6618534922599792,0.6618534922599792
28,1.2995439767837524,1.2995439767837524,1.2995439767837524,0.4706772565841675,0.4706772565841675,0.4706772565841675,0.9869515299797058,0.9869515299797058,0.9869515299797058,0.6035647988319397,0.6035647988319397,0.6035647988319397,0.7713963985443115,0.7713963985443115,0.7713963985443115
29,1.3110260963439941,1.3110260963439941,1.3110260963439941,0.524817705154419,0.524817705154419,0.524817705154419,0.8062121868133545,0.8062121868133545,0.8062121868133545,0.6581798791885376,0.6581798791885376,0.6581798791885376,0.7243368029594421,0.7243368029594421,0.7243368029594421
30,1.2011702060699463,1.2011702060699463,1.2011702060699463,0.5098612904548645,0.5098612904548645,0.5098612904548645,0.9840973615646362,0.9840973615646362,0.9840973615646362,0.5747363567352295,0.5747363567352295,0.5747363567352295,0.6909058094024658,0.6909058094024658,0.6909058094024658
31,1.266495943069458,1.266495943069458,1.266495943069458,0.4832669496536255,0.4832669496536255,0.4832669496536255,0.8187761902809143,0.8187761902809143,0.8187761902809143,0.6066961884498596,0.6066961884498596,0.6066961884498596,0.719985842704773,0.719985842704773,0.719985842704773
32,1.2812402248382568,1.2812402248382568,1.2812402248382568,0.36876237392425537,0.36876237392425537,0.36876237392425537,0.8229449987411499,0.8229449987411499,0.8229449987411499,0.5026929378509521,0.5026929378509521,0.5026929378509521,0.5521897077560425,0.5521897077560425,0.5521897077560425
33,1.1793081760406494,1.1793081760406494,1.1793081760406494,0.43530094623565674,0.43530094623565674,0.43530094623565674,0.7061972618103027,0.7061972618103027,0.7061972618103027,0.5392956733703613,0.5392956733703613,0.5392956733703613,0.5353493690490723,0.5353493690490723,0.5353493690490723
34,1.3994481563568115,1.3994481563568115,1.3994481563568115,0.4208548069000244,0.4208548069000244,0.4208548069000244,0.7292166352272034,0.7292166352272034,0.7292166352272034,0.4517156481742859,0.4517156481742859,0.4517156481742859,0.5740953683853149,0.5740953683853149,0.5740953683853149
35,1.4837108850479126,1.4837108850479126,1.4837108850479126,0.43550148606300354,0.43550148606300354,0.43550148606300354,0.7899554371833801,0.7899554371833801,0.7899554371833801,0.5278884768486023,0.5278884768486023,0.5278884768486023,0.6615099310874939,0.6615099310874939,0.6615099310874939
36,1.5739772319793701,1.5739772319793701,1.5739772319793701,0.49367091059684753,0.49367091059684753,0.49367091059684753,0.80824214220047,0.80824214220047,0.80824214220047,0.5304862260818481,0.5304862260818481,0.5304862260818481,0.5960508584976196,0.5960508584976196,0.5960508584976196
37,1.235775351524353,1.235775351524353,1.235775351524353,0.3489851951599121,0.3489851951599121,0.3489851951599121,0.7134418487548828,0.7134418487548828,0.7134418487548828,0.46088850498199463,0.46088850498199463,0.46088850498199463,0.5252629518508911,0.5252629518508911,0.5252629518508911
38,1.1331161260604858,1.1331161260604858,1.1331161260604858,0.5157251954078674,0.5157251954078674,0.5157251954078674,0.6702505946159363,0.6702505946159363,0.6702505946159363,0.5421054363250732,0.5421054363250732,0.5421054363250732,0.5090121030807495,0.5090121030807495,0.5090121030807495
39,1.2107075452804565,1.2107075452804565,1.2107075452804565,0.3758906126022339,0.3758906126022339,0.3758906126022339,0.8745802044868469,0.8745802044868469,0.8745802044868469,0.4491785764694214,0.4491785764694214,0.4491785764694214,0.5004608631134033,0.5004608631134033,0.5004608631134033
40,1.3140724897384644,1.3140724897384644,1.3140724897384644,0.41281217336654663,0.41281217336654663,0.41281217336654663,0.7623014450073242,0.7623014450073242,0.7623014450073242,0.42553770542144775,0.42553770542144775,0.42553770542144775,0.5156015753746033,0.5156015753746033,0.5156015753746033
41,1.0972243547439575,1.0972243547439575,1.0972243547439575,0.301460862159729,0.301460862159729,0.301460862159729,0.7363877892494202,0.7363877892494202,0.7363877892494202,0.32923007011413574,0.32923007011413574,0.32923007011413574,0.4109485447406769,0.4109485447406769,0.4109485447406769
42,1.3448070287704468,1.3448070287704468,1.3448070287704468,0.3749602735042572,0.3749602735042572,0.3749602735042572,0.7128123044967651,0.7128123044967651,0.7128123044967651,0.4840603470802307,0.4840603470802307,0.4840603470802307,0.5428404211997986,0.5428404211997986,0.5428404211997986
43,1.1022446155548096,1.1022446155548096,1.1022446155548096,0.44227415323257446,0.44227415323257446,0.44227415323257446,0.8500463962554932,0.8500463962554932,0.8500463962554932,0.42623594403266907,0.42623594403266907,0.42623594403266907,0.5072437524795532,0.5072437524795532,0.5072437524795532
44,1.2188855409622192,1.2188855409622192,1.2188855409622192,0.49579042196273804,0.49579042196273804,0.49579042196273804,0.7776901125907898,0.7776901125907898,0.7776901125907898,0.5204658508300781,0.5204658508300781,0.5204658508300781,0.6810249090194702,0.6810249090194702,0.6810249090194702
45,1.3729064464569092,1.3729064464569092,1.3729064464569092,0.3857644498348236,0.3857644498348236,0.3857644498348236,0.7989521026611328,0.7989521026611328,0.7989521026611328,0.43320852518081665,0.43320852518081665,0.43320852518081665,0.553065836429596,0.553065836429596,0.553065836429596
46,1.2954554557800293,1.2954554557800293,1.2954554557800293,0.369956374168396,0.369956374168396,0.369956374168396,0.7913167476654053,0.7913167476654053,0.7913167476654053,0.44321128726005554,0.44321128726005554,0.44321128726005554,0.5687589645385742,0.5687589645385742,0.5687589645385742
47,1.2924182415008545,1.2924182415008545,1.2924182415008545,0.4867226779460907,0.4867226779460907,0.4867226779460907,0.6436303853988647,0.6436303853988647,0.6436303853988647,0.5567029714584351,0.5567029714584351,0.5567029714584351,0.5694434642791748,0.5694434642791748,0.5694434642791748
48,1.3245718479156494,1.3245718479156494,1.3245718479156494,0.44905418157577515,0.44905418157577515,0.44905418157577515,0.6935949325561523,0.6935949325561523,0.6935949325561523,0.46891990303993225,0.46891990303993225,0.46891990303993225,0.5582903027534485,0.5582903027534485,0.5582903027534485
49,1.5732601881027222,1.5732601881027222,1.5732601881027222,0.4160238206386566,0.4160238206386566,0.4160238206386566,0.7905979156494141,0.7905979156494141,0.7905979156494141,0.48789557814598083,0.48789557814598083,0.48789557814598083,0.6447025537490845,0.6447025537490845,0.6447025537490845
50,1.2173048257827759,1.2173048257827759,1.2173048257827759,0.4028564989566803,0.4028564989566803,0.4028564989566803,0.6821655035018921,0.6821655035018921,0.6821655035018921,0.46877557039260864,0.46877557039260864,0.46877557039260864,0.4994398355484009,0.4994398355484009,0.4994398355484009
51,1.1995528936386108,1.1995528936386108,1.1995528936386108,0.4083181321620941,0.4083181321620941,0.4083181321620941,0.7424218058586121,0.7424218058586121,0.7424218058586121,0.4312683641910553,0.4312683641910553,0.4312683641910553,0.5426537394523621,0.5426537394523621,0.5426537394523621
52,1.332179307937622,1.332179307937622,1.332179307937622,0.441211462020874,0.441211462020874,0.441211462020874,0.75687175989151,0.75687175989151,0.75687175989151,0.4177400469779968,0.4177400469779968,0.4177400469779968,0.6088446378707886,0.6088446378707886,0.6088446378707886
53,1.3725794553756714,1.3725794553756714,1.3725794553756714,0.42897289991378784,0.42897289991378784,0.42897289991378784,0.810348391532898,0.810348391532898,0.810348391532898,0.535187304019928,0.535187304019928,0.535187304019928,0.6676585674285889,0.6676585674285889,0.6676585674285889
54,1.2723573446273804,1.2723573446273804,1.2723573446273804,0.375288724899292,0.375288724899292,0.375288724899292,0.6065506339073181,0.6065506339073181,0.6065506339073181,0.41300874948501587,0.41300874948501587,0.41300874948501587,0.5905002355575562,0.5905002355575562,0.5905002355575562
55,1.5609140396118164,1.5609140396118164,1.5609140396118164,0.44488558173179626,0.44488558173179626,0.44488558173179626,0.6908853650093079,0.6908853650093079,0.6908853650093079,0.4251037836074829,0.4251037836074829,0.4251037836074829,0.543022632598877,0.543022632598877,0.543022632598877
56,1.378007173538208,1.378007173538208,1.378007173538208,0.38641873002052307,0.38641873002052307,0.38641873002052307,0.7015861868858337,0.7015861868858337,0.7015861868858337,0.36441943049430847,0.36441943049430847,0.36441943049430847,0.5021215677261353,0.5021215677261353,0.5021215677261353
57,1.1973596811294556,1.1973596811294556,1.1973596811294556,0.38273268938064575,0.38273268938064575,0.38273268938064575,0.702934741973877,0.702934741973877,0.702934741973877,0.3619159162044525,0.3619159162044525,0.3619159162044525,0.46786272525787354,0.46786272525787354,0.46786272525787354
58,1.361301302909851,1.361301302909851,1.361301302909851,0.4314846396446228,0.4314846396446228,0.4314846396446228,0.7268324494361877,0.7268324494361877,0.7268324494361877,0.4148165285587311,0.4148165285587311,0.4148165285587311,0.5268309116363525,0.5268309116363525,0.5268309116363525
59,1.517060399055481,1.517060399055481,1.517060399055481,0.4292263388633728,0.4292263388633728,0.4292263388633728,0.7283948659896851,0.7283948659896851,0.7283948659896851,0.41030728816986084,0.41030728816986084,0.41030728816986084,0.5330298542976379,0.5330298542976379,0.5330298542976379
60,1.45646333694458,1.45646333694458,1.45646333694458,0.4834650456905365,0.4834650456905365,0.4834650456905365,0.709135890007019,0.709135890007019,0.709135890007019,0.4366612136363983,0.4366612136363983,0.4366612136363983,0.6067721843719482,0.6067721843719482,0.6067721843719482
61,1.1709117889404297,1.1709117889404297,1.1709117889404297,0.4501416087150574,0.4501416087150574,0.4501416087150574,0.7986326217651367,0.7986326217651367,0.7986326217651367,0.44635093212127686,0.44635093212127686,0.44635093212127686,0.5194938778877258,0.5194938778877258,0.5194938778877258
62,1.6042112112045288,1.6042112112045288,1.6042112112045288,0.4068121016025543,0.4068121016025543,0.4068121016025543,0.6120461821556091,0.6120461821556091,0.6120461821556091,0.43971627950668335,0.43971627950668335,0.43971627950668335,0.5162056088447571,0.5162056088447571,0.5162056088447571
63,1.367159128189087,1.367159128189087,1.367159128189087,0.5661528706550598,0.5661528706550598,0.5661528706550598,0.7645974159240723,0.7645974159240723,0.7645974159240723,0.44687551259994507,0.44687551259994507,0.44687551259994507,0.6681585311889648,0.6681585311889648,0.6681585311889648
64,1.475508213043213,1.475508213043213,1.475508213043213,0.40258103609085083,0.40258103609085083,0.40258103609085083,0.6900319457054138,0.6900319457054138,0.6900319457054138,0.36911940574645996,0.36911940574645996,0.36911940574645996,0.6088559627532959,0.6088559627532959,0.6088559627532959
65,1.3916869163513184,1.3916869163513184,1.3916869163513184,0.4637708067893982,0.4637708067893982,0.4637708067893982,0.7386507987976074,0.7386507987976074,0.7386507987976074,0.42812734842300415,0.42812734842300415,0.42812734842300415,0.5629518628120422,0.5629518628120422,0.5629518628120422
66,1.3541406393051147,1.3541406393051147,1.3541406393051147,0.45928093791007996,0.45928093791007996,0.45928093791007996,0.6465899348258972,0.6465899348258972,0.6465899348258972,0.4707382619380951,0.4707382619380951,0.4707382619380951,0.5248899459838867,0.5248899459838867,0.5248899459838867
67,1.3378164768218994,1.3378164768218994,1.3378164768218994,0.3277604877948761,0.3277604877948761,0.3277604877948761,0.6093007922172546,0.6093007922172546,0.6093007922172546,0.3873721659183502,0.3873721659183502,0.3873721659183502,0.49112653732299805,0.49112653732299805,0.49112653732299805
68,1.3429429531097412,1.3429429531097412,1.3429429531097412,0.41731372475624084,0.41731372475624084,0.41731372475624084,0.6380371451377869,0.6380371451377869,0.6380371451377869,0.39877310395240784,0.39877310395240784,0.39877310395240784,0.4415218234062195,0.4415218234062195,0.4415218234062195
69,1.4314522743225098,1.4314522743225098,1.4314522743225098,0.4730446934700012,0.4730446934700012,0.4730446934700012,0.6184002161026001,0.6184002161026001,0.6184002161026001,0.41145944595336914,0.41145944595336914,0.41145944595336914,0.5104632377624512,0.5104632377624512,0.5104632377624512
70,1.3828208446502686,1.3828208446502686,1.3828208446502686,0.41771793365478516,0.41771793365478516,0.41771793365478516,0.6447731256484985,0.6447731256484985,0.6447731256484985,0.38575872778892517,0.38575872778892517,0.38575872778892517,0.48289594054222107,0.48289594054222107,0.48289594054222107
71,1.536727786064148,1.536727786064148,1.536727786064148,0.4462055265903473,0.4462055265903473,0.4462055265903473,0.6175593733787537,0.6175593733787537,0.6175593733787537,0.47712063789367676,0.47712063789367676,0.47712063789367676,0.5466114282608032,0.5466114282608032,0.5466114282608032
72,1.5385708808898926,1.5385708808898926,1.5385708808898926,0.42705219984054565,0.42705219984054565,0.42705219984054565,0.7885891795158386,0.7885891795158386,0.7885891795158386,0.4070829749107361,0.4070829749107361,0.4070829749107361,0.53916996717453,0.53916996717453,0.53916996717453
73,1.54681396484375,1.54681396484375,1.54681396484375,0.360515296459198,0.360515296459198,0.360515296459198,0.6161899566650391,0.6161899566650391,0.6161899566650391,0.37807655334472656,0.37807655334472656,0.37807655334472656,0.45898550748825073,0.45898550748825073,0.45898550748825073
74,1.6210517883300781,1.6210517883300781,1.6210517883300781,0.3949244022369385,0.3949244022369385,0.3949244022369385,0.5543165802955627,0.5543165802955627,0.5543165802955627,0.42284247279167175,0.42284247279167175,0.42284247279167175,0.5210704803466797,0.5210704803466797,0.5210704803466797
75,1.681439757347107,1.681439757347107,1.681439757347107,0.35766807198524475,0.35766807198524475,0.35766807198524475,0.7113649845123291,0.7113649845123291,0.7113649845123291,0.46671098470687866,0.46671098470687866,0.46671098470687866,0.5508740544319153,0.5508740544319153,0.5508740544319153
76,1.737493634223938,1.737493634223938,1.737493634223938,0.4004434049129486,0.4004434049129486,0.4004434049129486,0.77835613489151,0.77835613489151,0.77835613489151,0.43868565559387207,0.43868565559387207,0.43868565559387207,0.5483579635620117,0.5483579635620117,0.5483579635620117
77,1.5082045793533325,1.5082045793533325,1.5082045793533325,0.4015286862850189,0.4015286862850189,0.4015286862850189,0.5649991631507874,0.5649991631507874,0.5649991631507874,0.3722444176673889,0.3722444176673889,0.3722444176673889,0.46581578254699707,0.46581578254699707,0.46581578254699707
78,1.690809726715088,1.690809726715088,1.690809726715088,0.42730712890625,0.42730712890625,0.42730712890625,0.7497129440307617,0.7497129440307617,0.7497129440307617,0.41629791259765625,0.41629791259765625,0.41629791259765625,0.4566100537776947,0.4566100537776947,0.4566100537776947
79,1.3779155015945435,1.3779155015945435,1.3779155015945435,0.41044455766677856,0.41044455766677856,0.41044455766677856,0.8205370903015137,0.8205370903015137,0.8205370903015137,0.38193053007125854,0.38193053007125854,0.38193053007125854,0.5043657422065735,0.5043657422065735,0.5043657422065735
80,1.310028314590454,1.310028314590454,1.310028314590454,0.42107799649238586,0.42107799649238586,0.42107799649238586,0.6655094027519226,0.6655094027519226,0.6655094027519226,0.3935804069042206,0.3935804069042206,0.3935804069042206,0.5280259847640991,0.5280259847640991,0.5280259847640991
81,1.7073304653167725,1.7073304653167725,1.7073304653167725,0.37404298782348633,0.37404298782348633,0.37404298782348633,0.6187120079994202,0.6187120079994202,0.6187120079994202,0.4543413519859314,0.4543413519859314,0.4543413519859314,0.589089572429657,0.589089572429657,0.589089572429657
82,1.5669636726379395,1.5669636726379395,1.5669636726379395,0.44909730553627014,0.44909730553627014,0.44909730553627014,0.7604402899742126,0.7604402899742126,0.7604402899742126,0.4493063986301422,0.4493063986301422,0.4493063986301422,0.624875545501709,0.624875545501709,0.624875545501709
83,1.3404262065887451,1.3404262065887451,1.3404262065887451,0.44329267740249634,0.44329267740249634,0.44329267740249634,0.6446027755737305,0.6446027755737305,0.6446027755737305,0.39244577288627625,0.39244577288627625,0.39244577288627625,0.5966118574142456,0.5966118574142456,0.5966118574142456
84,1.3741017580032349,1.3741017580032349,1.3741017580032349,0.3563178777694702,0.3563178777694702,0.3563178777694702,0.6052085161209106,0.6052085161209106,0.6052085161209106,0.37278616428375244,0.37278616428375244,0.37278616428375244,0.5111901760101318,0.5111901760101318,0.5111901760101318
85,1.3820143938064575,1.3820143938064575,1.3820143938064575,0.43901756405830383,0.43901756405830383,0.43901756405830383,0.7671419382095337,0.7671419382095337,0.7671419382095337,0.4348151683807373,0.4348151683807373,0.4348151683807373,0.5591749548912048,0.5591749548912048,0.5591749548912048
86,1.2895116806030273,1.2895116806030273,1.2895116806030273,0.4355240762233734,0.4355240762233734,0.4355240762233734,0.7385350465774536,0.7385350465774536,0.7385350465774536,0.4395870268344879,0.4395870268344879,0.4395870268344879,0.5856542587280273,0.5856542587280273,0.5856542587280273
87,1.2228442430496216,1.2228442430496216,1.2228442430496216,0.3483196198940277,0.3483196198940277,0.3483196198940277,0.6069303750991821,0.6069303750991821,0.6069303750991821,0.36261671781539917,0.36261671781539917,0.36261671781539917,0.42082443833351135,0.42082443833351135,0.42082443833351135
88,1.7092498540878296,1.7092498540878296,1.7092498540878296,0.40110740065574646,0.40110740065574646,0.40110740065574646,0.7686415314674377,0.7686415314674377,0.7686415314674377,0.45285362005233765,0.45285362005233765,0.45285362005233765,0.5380111932754517,0.5380111932754517,0.5380111932754517
89,1.3932570219039917,1.3932570219039917,1.3932570219039917,0.408773809671402,0.408773809671402,0.408773809671402,0.7419237494468689,0.7419237494468689,0.7419237494468689,0.4081120193004608,0.4081120193004608,0.4081120193004608,0.4780648350715637,0.4780648350715637,0.4780648350715637
90,1.2474987506866455,1.2474987506866455,1.2474987506866455,0.4100821018218994,0.4100821018218994,0.4100821018218994,0.6206327080726624,0.6206327080726624,0.6206327080726624,0.3876802325248718,0.3876802325248718,0.3876802325248718,0.45084071159362793,0.45084071159362793,0.45084071159362793
91,1.3421926498413086,1.3421926498413086,1.3421926498413086,0.434516966342926,0.434516966342926,0.434516966342926,0.8277770280838013,0.8277770280838013,0.8277770280838013,0.40168076753616333,0.40168076753616333,0.40168076753616333,0.5244272351264954,0.5244272351264954,0.5244272351264954
92,1.316215991973877,1.316215991973877,1.316215991973877,0.4354897439479828,0.4354897439479828,0.4354897439479828,0.6779392957687378,0.6779392957687378,0.6779392957687378,0.3893278241157532,0.3893278241157532,0.3893278241157532,0.4865378737449646,0.4865378737449646,0.4865378737449646
93,1.1619935035705566,1.1619935035705566,1.1619935035705566,0.39438384771347046,0.39438384771347046,0.39438384771347046,0.6775133013725281,0.6775133013725281,0.6775133013725281,0.392995148897171,0.392995148897171,0.392995148897171,0.4393339157104492,0.4393339157104492,0.4393339157104492
94,1.210543155670166,1.210543155670166,1.210543155670166,0.35014626383781433,0.35014626383781433,0.35014626383781433,0.5650560855865479,0.5650560855865479,0.5650560855865479,0.32346823811531067,0.32346823811531067,0.32346823811531067,0.4642253518104553,0.4642253518104553,0.4642253518104553
95,1.3053627014160156,1.3053627014160156,1.3053627014160156,0.33387383818626404,0.33387383818626404,0.33387383818626404,0.6911622285842896,0.6911622285842896,0.6911622285842896,0.32892394065856934,0.32892394065856934,0.32892394065856934,0.46836188435554504,0.46836188435554504,0.46836188435554504
96,1.4442787170410156,1.4442787170410156,1.4442787170410156,0.3590921461582184,0.3590921461582184,0.3590921461582184,0.7192426323890686,0.7192426323890686,0.7192426323890686,0.35402098298072815,0.35402098298072815,0.35402098298072815,0.39934059977531433,0.39934059977531433,0.39934059977531433
97,1.5689785480499268,1.5689785480499268,1.5689785480499268,0.43122461438179016,0.43122461438179016,0.43122461438179016,0.8022366166114807,0.8022366166114807,0.8022366166114807,0.4821358919143677,0.4821358919143677,0.4821358919143677,0.5980430841445923,0.5980430841445923,0.5980430841445923
98,1.4558241367340088,1.4558241367340088,1.4558241367340088,0.428680419921875,0.428680419921875,0.428680419921875,0.7437705993652344,0.7437705993652344,0.7437705993652344,0.4605892300605774,0.4605892300605774,0.4605892300605774,0.5501115322113037,0.5501115322113037,0.5501115322113037
99,1.4281162023544312,1.4281162023544312,1.4281162023544312,0.4321731925010681,0.4321731925010681,0.4321731925010681,0.8404269218444824,0.8404269218444824,0.8404269218444824,0.3867683410644531,0.3867683410644531,0.3867683410644531,0.5778974890708923,0.5778974890708923,0.5778974890708923
100,1.3575689792633057,1.3575689792633057,1.3575689792633057,0.44233614206314087,0.44233614206314087,0.44233614206314087,0.8770429491996765,0.8770429491996765,0.8770429491996765,0.40929511189460754,0.40929511189460754,0.40929511189460754,0.6081016659736633,0.6081016659736633,0.6081016659736633
101,1.3999134302139282,1.3999134302139282,1.3999134302139282,0.38914644718170166,0.38914644718170166,0.38914644718170166,0.6674849987030029,0.6674849987030029,0.6674849987030029,0.39759305119514465,0.39759305119514465,0.39759305119514465,0.47670143842697144,0.47670143842697144,0.47670143842697144
102,1.4236971139907837,1.4236971139907837,1.4236971139907837,0.5136662721633911,0.5136662721633911,0.5136662721633911,0.7865924835205078,0.7865924835205078,0.7865924835205078,0.47401881217956543,0.47401881217956543,0.47401881217956543,0.5426965355873108,0.5426965355873108,0.5426965355873108
103,1.3721530437469482,1.3721530437469482,1.3721530437469482,0.47695934772491455,0.47695934772491455,0.47695934772491455,0.7688824534416199,0.7688824534416199,0.7688824534416199,0.48583078384399414,0.48583078384399414,0.48583078384399414,0.507100522518158,0.507100522518158,0.507100522518158
104,1.3471665382385254,1.3471665382385254,1.3471665382385254,0.35232141613960266,0.35232141613960266,0.35232141613960266,0.6542683839797974,0.6542683839797974,0.6542683839797974,0.3671080768108368,0.3671080768108368,0.3671080768108368,0.4381290376186371,0.4381290376186371,0.4381290376186371
105,1.3178335428237915,1.3178335428237915,1.3178335428237915,0.35677897930145264,0.35677897930145264,0.35677897930145264,0.563453197479248,0.563453197479248,0.563453197479248,0.3416048586368561,0.3416048586368561,0.3416048586368561,0.4142877757549286,0.4142877757549286,0.4142877757549286
106,1.53459632396698,1.53459632396698,1.53459632396698,0.44701966643333435,0.44701966643333435,0.44701966643333435,0.7156630158424377,0.7156630158424377,0.7156630158424377,0.4557620584964752,0.4557620584964752,0.4557620584964752,0.4718400239944458,0.4718400239944458,0.4718400239944458
107,1.3378357887268066,1.3378357887268066,1.3378357887268066,0.3869779706001282,0.3869779706001282,0.3869779706001282,0.6269139051437378,0.6269139051437378,0.6269139051437378,0.34585848450660706,0.34585848450660706,0.34585848450660706,0.510766863822937,0.510766863822937,0.510766863822937
108,1.2730225324630737,1.2730225324630737,1.2730225324630737,0.3873809576034546,0.3873809576034546,0.3873809576034546,0.7253801822662354,0.7253801822662354,0.7253801822662354,0.39885690808296204,0.39885690808296204,0.39885690808296204,0.5485684871673584,0.5485684871673584,0.5485684871673584
109,1.4817521572113037,1.4817521572113037,1.4817521572113037,0.3105284869670868,0.3105284869670868,0.3105284869670868,0.6448733806610107,0.6448733806610107,0.6448733806610107,0.3653481900691986,0.3653481900691986,0.3653481900691986,0.4796139597892761,0.4796139597892761,0.4796139597892761
110,1.5516266822814941,1.5516266822814941,1.5516266822814941,0.44848793745040894,0.44848793745040894,0.44848793745040894,0.7289588451385498,0.7289588451385498,0.7289588451385498,0.41656261682510376,0.41656261682510376,0.41656261682510376,0.5435598492622375,0.5435598492622375,0.5435598492622375
111,1.2396643161773682,1.2396643161773682,1.2396643161773682,0.39101672172546387,0.39101672172546387,0.39101672172546387,0.7347051501274109,0.7347051501274109,0.7347051501274109,0.40066444873809814,0.40066444873809814,0.40066444873809814,0.6210346221923828,0.6210346221923828,0.6210346221923828
112,1.3008012771606445,1.3008012771606445,1.3008012771606445,0.3393198251724243,0.3393198251724243,0.3393198251724243,0.5784279108047485,0.5784279108047485,0.5784279108047485,0.3416166305541992,0.3416166305541992,0.3416166305541992,0.42571577429771423,0.42571577429771423,0.42571577429771423
113,1.4334402084350586,1.4334402084350586,1.4334402084350586,0.3491751253604889,0.3491751253604889,0.3491751253604889,0.6378806829452515,0.6378806829452515,0.6378806829452515,0.42285430431365967,0.42285430431365967,0.42285430431365967,0.5285366773605347,0.5285366773605347,0.5285366773605347
114,1.4494452476501465,1.4494452476501465,1.4494452476501465,0.4315207898616791,0.4315207898616791,0.4315207898616791,0.8201038241386414,0.8201038241386414,0.8201038241386414,0.4761405885219574,0.4761405885219574,0.4761405885219574,0.5665497779846191,0.5665497779846191,0.5665497779846191
115,1.2863421440124512,1.2863421440124512,1.2863421440124512,0.4030129313468933,0.4030129313468933,0.4030129313468933,0.6828454732894897,0.6828454732894897,0.6828454732894897,0.43760401010513306,0.43760401010513306,0.43760401010513306,0.5380623936653137,0.5380623936653137,0.5380623936653137
116,1.40227210521698,1.40227210521698,1.40227210521698,0.3975701630115509,0.3975701630115509,0.3975701630115509,0.7023242712020874,0.7023242712020874,0.7023242712020874,0.37213969230651855,0.37213969230651855,0.37213969230651855,0.5058639049530029,0.5058639049530029,0.5058639049530029
117,1.2214529514312744,1.2214529514312744,1.2214529514312744,0.3342198431491852,0.3342198431491852,0.3342198431491852,0.5988988280296326,0.5988988280296326,0.5988988280296326,0.3829185962677002,0.3829185962677002,0.3829185962677002,0.486716628074646,0.486716628074646,0.486716628074646
118,1.257797360420227,1.257797360420227,1.257797360420227,0.3786919414997101,0.3786919414997101,0.3786919414997101,0.5946301221847534,0.5946301221847534,0.5946301221847534,0.4110870957374573,0.4110870957374573,0.4110870957374573,0.5913456678390503,0.5913456678390503,0.5913456678390503
119,1.353371024131775,1.353371024131775,1.353371024131775,0.38824334740638733,0.38824334740638733,0.38824334740638733,0.7196257710456848,0.7196257710456848,0.7196257710456848,0.4098866879940033,0.4098866879940033,0.4098866879940033,0.5255683064460754,0.5255683064460754,0.5255683064460754
120,1.385642170906067,1.385642170906067,1.385642170906067,0.33052313327789307,0.33052313327789307,0.33052313327789307,0.5879198908805847,0.5879198908805847,0.5879198908805847,0.36367765069007874,0.36367765069007874,0.36367765069007874,0.4829763174057007,0.4829763174057007,0.4829763174057007
121,1.3995741605758667,1.3995741605758667,1.3995741605758667,0.36261850595474243,0.36261850595474243,0.36261850595474243,0.7174308896064758,0.7174308896064758,0.7174308896064758,0.39705321192741394,0.39705321192741394,0.39705321192741394,0.5157623291015625,0.5157623291015625,0.5157623291015625
122,1.4838403463363647,1.4838403463363647,1.4838403463363647,0.4078625738620758,0.4078625738620758,0.4078625738620758,0.5716573596000671,0.5716573596000671,0.5716573596000671,0.39631742238998413,0.39631742238998413,0.39631742238998413,0.5767260193824768,0.5767260193824768,0.5767260193824768
123,1.4372568130493164,1.4372568130493164,1.4372568130493164,0.4216580390930176,0.4216580390930176,0.4216580390930176,0.6451992988586426,0.6451992988586426,0.6451992988586426,0.3737809956073761,0.3737809956073761,0.3737809956073761,0.5754190683364868,0.5754190683364868,0.5754190683364868
124,1.1743711233139038,1.1743711233139038,1.1743711233139038,0.4330488443374634,0.4330488443374634,0.4330488443374634,0.7490063905715942,0.7490063905715942,0.7490063905715942,0.4402851462364197,0.4402851462364197,0.4402851462364197,0.594854474067688,0.594854474067688,0.594854474067688
125,1.6274467706680298,1.6274467706680298,1.6274467706680298,0.3600403070449829,0.3600403070449829,0.3600403070449829,0.658736526966095,0.658736526966095,0.658736526966095,0.38222047686576843,0.38222047686576843,0.38222047686576843,0.5102828741073608,0.5102828741073608,0.5102828741073608
126,1.5793516635894775,1.5793516635894775,1.5793516635894775,0.36719876527786255,0.36719876527786255,0.36719876527786255,0.7656587958335876,0.7656587958335876,0.7656587958335876,0.4328514337539673,0.4328514337539673,0.4328514337539673,0.5399255752563477,0.5399255752563477,0.5399255752563477
127,1.3597497940063477,1.3597497940063477,1.3597497940063477,0.37569117546081543,0.37569117546081543,0.37569117546081543,0.864949643611908,0.864949643611908,0.864949643611908,0.4161602556705475,0.4161602556705475,0.4161602556705475,0.6173090934753418,0.6173090934753418,0.6173090934753418
128,1.4957553148269653,1.4957553148269653,1.4957553148269653,0.39197346568107605,0.39197346568107605,0.39197346568107605,0.7982292771339417,0.7982292771339417,0.7982292771339417,0.40719515085220337,0.40719515085220337,0.40719515085220337,0.725326418876648,0.725326418876648,0.725326418876648
129,1.6069881916046143,1.6069881916046143,1.6069881916046143,0.39562898874282837,0.39562898874282837,0.39562898874282837,0.824045717716217,0.824045717716217,0.824045717716217,0.369816392660141,0.369816392660141,0.369816392660141,0.6455955505371094,0.6455955505371094,0.6455955505371094
130,1.5264784097671509,1.5264784097671509,1.5264784097671509,0.31226009130477905,0.31226009130477905,0.31226009130477905,0.6521331071853638,0.6521331071853638,0.6521331071853638,0.3272400498390198,0.3272400498390198,0.3272400498390198,0.45609450340270996,0.45609450340270996,0.45609450340270996
131,1.5181305408477783,1.5181305408477783,1.5181305408477783,0.37126460671424866,0.37126460671424866,0.37126460671424866,0.6038245558738708,0.6038245558738708,0.6038245558738708,0.39588114619255066,0.39588114619255066,0.39588114619255066,0.5185859203338623,0.5185859203338623,0.5185859203338623
132,1.445223331451416,1.445223331451416,1.445223331451416,0.4653717279434204,0.4653717279434204,0.4653717279434204,0.7588902711868286,0.7588902711868286,0.7588902711868286,0.4857090711593628,0.4857090711593628,0.4857090711593628,0.6881778240203857,0.6881778240203857,0.6881778240203857
133,1.4931076765060425,1.4931076765060425,1.4931076765060425,0.4121839702129364,0.4121839702129364,0.4121839702129364,0.7800277471542358,0.7800277471542358,0.7800277471542358,0.4123883545398712,0.4123883545398712,0.4123883545398712,0.5850663185119629,0.5850663185119629,0.5850663185119629
134,1.3310060501098633,1.3310060501098633,1.3310060501098633,0.39580363035202026,0.39580363035202026,0.39580363035202026,0.6877503395080566,0.6877503395080566,0.6877503395080566,0.4091299772262573,0.4091299772262573,0.4091299772262573,0.5720646977424622,0.5720646977424622,0.5720646977424622
135,1.5439298152923584,1.5439298152923584,1.5439298152923584,0.34721484780311584,0.34721484780311584,0.34721484780311584,0.5566873550415039,0.5566873550415039,0.5566873550415039,0.3879440426826477,0.3879440426826477,0.3879440426826477,0.5657902956008911,0.5657902956008911,0.5657902956008911
136,1.4418187141418457,1.4418187141418457,1.4418187141418457,0.3743923604488373,0.3743923604488373,0.3743923604488373,0.6263501644134521,0.6263501644134521,0.6263501644134521,0.42524752020835876,0.42524752020835876,0.42524752020835876,0.6122727990150452,0.6122727990150452,0.6122727990150452
137,1.4859977960586548,1.4859977960586548,1.4859977960586548,0.32842007279396057,0.32842007279396057,0.32842007279396057,0.6304201483726501,0.6304201483726501,0.6304201483726501,0.37745150923728943,0.37745150923728943,0.37745150923728943,0.47919362783432007,0.47919362783432007,0.47919362783432007
138,1.5020012855529785,1.5020012855529785,1.5020012855529785,0.3691578209400177,0.3691578209400177,0.3691578209400177,0.6190361380577087,0.6190361380577087,0.6190361380577087,0.34782373905181885,0.34782373905181885,0.34782373905181885,0.498084157705307,0.498084157705307,0.498084157705307
139,1.6480438709259033,1.6480438709259033,1.6480438709259033,0.40046265721321106,0.40046265721321106,0.40046265721321106,0.7620689868927002,0.7620689868927002,0.7620689868927002,0.4197542667388916,0.4197542667388916,0.4197542667388916,0.5382769107818604,0.5382769107818604,0.5382769107818604
140,1.2213737964630127,1.2213737964630127,1.2213737964630127,0.3613613247871399,0.3613613247871399,0.3613613247871399,0.5355335474014282,0.5355335474014282,0.5355335474014282,0.34399542212486267,0.34399542212486267,0.34399542212486267,0.4355431795120239,0.4355431795120239,0.4355431795120239
141,1.5057835578918457,1.5057835578918457,1.5057835578918457,0.39763927459716797,0.39763927459716797,0.39763927459716797,0.6946426033973694,0.6946426033973694,0.6946426033973694,0.41278308629989624,0.41278308629989624,0.41278308629989624,0.5378852486610413,0.5378852486610413,0.5378852486610413
142,1.809853196144104,1.809853196144104,1.809853196144104,0.41055482625961304,0.41055482625961304,0.41055482625961304,0.6804299354553223,0.6804299354553223,0.6804299354553223,0.39717304706573486,0.39717304706573486,0.39717304706573486,0.55796217918396,0.55796217918396,0.55796217918396
143,1.6302711963653564,1.6302711963653564,1.6302711963653564,0.3736113905906677,0.3736113905906677,0.3736113905906677,0.6498138904571533,0.6498138904571533,0.6498138904571533,0.4122651219367981,0.4122651219367981,0.4122651219367981,0.48749107122421265,0.48749107122421265,0.48749107122421265
144,1.4607163667678833,1.4607163667678833,1.4607163667678833,0.35596808791160583,0.35596808791160583,0.35596808791160583,0.5718251466751099,0.5718251466751099,0.5718251466751099,0.37120580673217773,0.37120580673217773,0.37120580673217773,0.4950517416000366,0.4950517416000366,0.4950517416000366
145,1.3940443992614746,1.3940443992614746,1.3940443992614746,0.352090984582901,0.352090984582901,0.352090984582901,0.5770279169082642,0.5770279169082642,0.5770279169082642,0.40164715051651,0.40164715051651,0.40164715051651,0.4206874370574951,0.4206874370574951,0.4206874370574951
146,1.3484113216400146,1.3484113216400146,1.3484113216400146,0.4298285245895386,0.4298285245895386,0.4298285245895386,0.7257866859436035,0.7257866859436035,0.7257866859436035,0.42647528648376465,0.42647528648376465,0.42647528648376465,0.5752770304679871,0.5752770304679871,0.5752770304679871
147,1.4221782684326172,1.4221782684326172,1.4221782684326172,0.4954600930213928,0.4954600930213928,0.4954600930213928,0.8965946435928345,0.8965946435928345,0.8965946435928345,0.4904051423072815,0.4904051423072815,0.4904051423072815,0.6553347110748291,0.6553347110748291,0.6553347110748291
148,1.3866099119186401,1.3866099119186401,1.3866099119186401,0.4102426767349243,0.4102426767349243,0.4102426767349243,0.7261647582054138,0.7261647582054138,0.7261647582054138,0.41912540793418884,0.41912540793418884,0.41912540793418884,0.5482262969017029,0.5482262969017029,0.5482262969017029
149,1.3089286088943481,1.3089286088943481,1.3089286088943481,0.3644794225692749,0.3644794225692749,0.3644794225692749,0.5716320872306824,0.5716320872306824,0.5716320872306824,0.39539599418640137,0.39539599418640137,0.39539599418640137,0.5264719128608704,0.5264719128608704,0.5264719128608704
150,1.2119107246398926,1.2119107246398926,1.2119107246398926,0.34467628598213196,0.34467628598213196,0.34467628598213196,0.4792971909046173,0.4792971909046173,0.4792971909046173,0.2943709194660187,0.2943709194660187,0.2943709194660187,0.3748979866504669,0.3748979866504669,0.3748979866504669
151,1.3746942281723022,1.3746942281723022,1.3746942281723022,0.42615485191345215,0.42615485191345215,0.42615485191345215,0.6221445798873901,0.6221445798873901,0.6221445798873901,0.35377076268196106,0.35377076268196106,0.35377076268196106,0.46862614154815674,0.46862614154815674,0.46862614154815674
152,1.386979341506958,1.386979341506958,1.386979341506958,0.4320302903652191,0.4320302903652191,0.4320302903652191,0.6703904867172241,0.6703904867172241,0.6703904867172241,0.4239959716796875,0.4239959716796875,0.4239959716796875,0.5765206813812256,0.5765206813812256,0.5765206813812256
153,1.3782343864440918,1.3782343864440918,1.3782343864440918,0.31674322485923767,0.31674322485923767,0.31674322485923767,0.5224470496177673,0.5224470496177673,0.5224470496177673,0.3507453203201294,0.3507453203201294,0.3507453203201294,0.37976372241973877,0.37976372241973877,0.37976372241973877
154,1.5438607931137085,1.5438607931137085,1.5438607931137085,0.38480669260025024,0.38480669260025024,0.38480669260025024,0.730624258518219,0.730624258518219,0.730624258518219,0.3330889642238617,0.3330889642238617,0.3330889642238617,0.49094492197036743,0.49094492197036743,0.49094492197036743
155,1.3841547966003418,1.3841547966003418,1.3841547966003418,0.3409076929092407,0.3409076929092407,0.3409076929092407,0.6551331877708435,0.6551331877708435,0.6551331877708435,0.35306912660598755,0.35306912660598755,0.35306912660598755,0.5179758071899414,0.5179758071899414,0.5179758071899414
156,1.3440937995910645,1.3440937995910645,1.3440937995910645,0.465010404586792,0.465010404586792,0.465010404586792,0.6809095144271851,0.6809095144271851,0.6809095144271851,0.43277379870414734,0.43277379870414734,0.43277379870414734,0.5142562389373779,0.5142562389373779,0.5142562389373779
157,1.3817293643951416,1.3817293643951416,1.3817293643951416,0.4662899076938629,0.4662899076938629,0.4662899076938629,0.8477222323417664,0.8477222323417664,0.8477222323417664,0.416830837726593,0.416830837726593,0.416830837726593,0.602448046207428,0.602448046207428,0.602448046207428
158,1.5811452865600586,1.5811452865600586,1.5811452865600586,0.36902669072151184,0.36902669072151184,0.36902669072151184,0.6635146737098694,0.6635146737098694,0.6635146737098694,0.33928826451301575,0.33928826451301575,0.33928826451301575,0.500094473361969,0.500094473361969,0.500094473361969
159,1.4058500528335571,1.4058500528335571,1.4058500528335571,0.5514465570449829,0.5514465570449829,0.5514465570449829,0.8628538846969604,0.8628538846969604,0.8628538846969604,0.5145268440246582,0.5145268440246582,0.5145268440246582,0.6965184211730957,0.6965184211730957,0.6965184211730957
160,1.4098438024520874,1.4098438024520874,1.4098438024520874,0.49713024497032166,0.49713024497032166,0.49713024497032166,0.9246190190315247,0.9246190190315247,0.9246190190315247,0.4628329873085022,0.4628329873085022,0.4628329873085022,0.5693272352218628,0.5693272352218628,0.5693272352218628
161,1.2648813724517822,1.2648813724517822,1.2648813724517822,0.4936622083187103,0.4936622083187103,0.4936622083187103,0.8018915057182312,0.8018915057182312,0.8018915057182312,0.4491204023361206,0.4491204023361206,0.4491204023361206,0.6324731707572937,0.6324731707572937,0.6324731707572937
162,1.5463577508926392,1.5463577508926392,1.5463577508926392,0.405046284198761,0.405046284198761,0.405046284198761,0.6997567415237427,0.6997567415237427,0.6997567415237427,0.3388662040233612,0.3388662040233612,0.3388662040233612,0.4784908890724182,0.4784908890724182,0.4784908890724182
163,1.399301290512085,1.399301290512085,1.399301290512085,0.48851823806762695,0.48851823806762695,0.48851823806762695,0.7895091772079468,0.7895091772079468,0.7895091772079468,0.4513270854949951,0.4513270854949951,0.4513270854949951,0.5453280210494995,0.5453280210494995,0.5453280210494995
164,1.6005533933639526,1.6005533933639526,1.6005533933639526,0.42648258805274963,0.42648258805274963,0.42648258805274963,0.7587197422981262,0.7587197422981262,0.7587197422981262,0.4546857476234436,0.4546857476234436,0.4546857476234436,0.5314157605171204,0.5314157605171204,0.5314157605171204
165,1.5675740242004395,1.5675740242004395,1.5675740242004395,0.4227015972137451,0.4227015972137451,0.4227015972137451,0.67759108543396,0.67759108543396,0.67759108543396,0.41319531202316284,0.41319531202316284,0.41319531202316284,0.47637832164764404,0.47637832164764404,0.47637832164764404
166,1.4817339181900024,1.4817339181900024,1.4817339181900024,0.3858788013458252,0.3858788013458252,0.3858788013458252,0.7131667733192444,0.7131667733192444,0.7131667733192444,0.35590916872024536,0.35590916872024536,0.35590916872024536,0.5553851127624512,0.5553851127624512,0.5553851127624512
167,1.4466592073440552,1.4466592073440552,1.4466592073440552,0.47252801060676575,0.47252801060676575,0.47252801060676575,0.7771867513656616,0.7771867513656616,0.7771867513656616,0.4839756488800049,0.4839756488800049,0.4839756488800049,0.5882744789123535,0.5882744789123535,0.5882744789123535
168,1.5999070405960083,1.5999070405960083,1.5999070405960083,0.49900126457214355,0.49900126457214355,0.49900126457214355,0.8148258328437805,0.8148258328437805,0.8148258328437805,0.4771459698677063,0.4771459698677063,0.4771459698677063,0.6695289611816406,0.6695289611816406,0.6695289611816406
169,1.5977647304534912,1.5977647304534912,1.5977647304534912,0.3899615406990051,0.3899615406990051,0.3899615406990051,0.6477504968643188,0.6477504968643188,0.6477504968643188,0.345182865858078,0.345182865858078,0.345182865858078,0.46482664346694946,0.46482664346694946,0.46482664346694946
170,1.3832707405090332,1.3832707405090332,1.3832707405090332,0.5248697400093079,0.5248697400093079,0.5248697400093079,0.8895403146743774,0.8895403146743774,0.8895403146743774,0.49707403779029846,0.49707403779029846,0.49707403779029846,0.6666780710220337,0.6666780710220337,0.6666780710220337
171,1.2445709705352783,1.2445709705352783,1.2445709705352783,0.46444377303123474,0.46444377303123474,0.46444377303123474,0.7808747291564941,0.7808747291564941,0.7808747291564941,0.4817505478858948,0.4817505478858948,0.4817505478858948,0.7184343934059143,0.7184343934059143,0.7184343934059143
172,1.4909133911132812,1.4909133911132812,1.4909133911132812,0.41285383701324463,0.41285383701324463,0.41285383701324463,0.688037633895874,0.688037633895874,0.688037633895874,0.47308796644210815,0.47308796644210815,0.47308796644210815,0.5577279329299927,0.5577279329299927,0.5577279329299927
173,1.4001744985580444,1.4001744985580444,1.4001744985580444,0.38366416096687317,0.38366416096687317,0.38366416096687317,0.7481347322463989,0.7481347322463989,0.7481347322463989,0.3535901606082916,0.3535901606082916,0.3535901606082916,0.5143141150474548,0.5143141150474548,0.5143141150474548
174,1.1302664279937744,1.1302664279937744,1.1302664279937744,0.48180028796195984,0.48180028796195984,0.48180028796195984,0.9039917588233948,0.9039917588233948,0.9039917588233948,0.4868650436401367,0.4868650436401367,0.4868650436401367,0.6859235167503357,0.6859235167503357,0.6859235167503357
175,1.2280486822128296,1.2280486822128296,1.2280486822128296,0.4200507700443268,0.4200507700443268,0.4200507700443268,0.6862061023712158,0.6862061023712158,0.6862061023712158,0.3458898067474365,0.3458898067474365,0.3458898067474365,0.4992568790912628,0.4992568790912628,0.4992568790912628
176,1.384189486503601,1.384189486503601,1.384189486503601,0.34554219245910645,0.34554219245910645,0.34554219245910645,0.7036407589912415,0.7036407589912415,0.7036407589912415,0.357665479183197,0.357665479183197,0.357665479183197,0.44833889603614807,0.44833889603614807,0.44833889603614807
177,1.3242219686508179,1.3242219686508179,1.3242219686508179,0.5337405800819397,0.5337405800819397,0.5337405800819397,0.9667966365814209,0.9667966365814209,0.9667966365814209,0.5702650547027588,0.5702650547027588,0.5702650547027588,0.6920492649078369,0.6920492649078369,0.6920492649078369
178,1.4084407091140747,1.4084407091140747,1.4084407091140747,0.4693298637866974,0.4693298637866974,0.4693298637866974,0.8232024312019348,0.8232024312019348,0.8232024312019348,0.4286010265350342,0.4286010265350342,0.4286010265350342,0.5903747081756592,0.5903747081756592,0.5903747081756592
179,1.4569642543792725,1.4569642543792725,1.4569642543792725,0.4499731659889221,0.4499731659889221,0.4499731659889221,0.7218773365020752,0.7218773365020752,0.7218773365020752,0.3839455544948578,0.3839455544948578,0.3839455544948578,0.5887308120727539,0.5887308120727539,0.5887308120727539
180,1.5379548072814941,1.5379548072814941,1.5379548072814941,0.47270524501800537,0.47270524501800537,0.47270524501800537,0.7278469800949097,0.7278469800949097,0.7278469800949097,0.4206767976284027,0.4206767976284027,0.4206767976284027,0.5713917016983032,0.5713917016983032,0.5713917016983032
181,1.425704002380371,1.425704002380371,1.425704002380371,0.44963014125823975,0.44963014125823975,0.44963014125823975,0.7446624636650085,0.7446624636650085,0.7446624636650085,0.4385363757610321,0.4385363757610321,0.4385363757610321,0.5278366208076477,0.5278366208076477,0.5278366208076477
182,1.3784162998199463,1.3784162998199463,1.3784162998199463,0.4935576319694519,0.4935576319694519,0.4935576319694519,0.7945967316627502,0.7945967316627502,0.7945967316627502,0.5577094554901123,0.5577094554901123,0.5577094554901123,0.678696870803833,0.678696870803833,0.678696870803833
183,1.4155430793762207,1.4155430793762207,1.4155430793762207,0.4340510070323944,0.4340510070323944,0.4340510070323944,0.8401673436164856,0.8401673436164856,0.8401673436164856,0.4254588782787323,0.4254588782787323,0.4254588782787323,0.5105255842208862,0.5105255842208862,0.5105255842208862
184,1.440474271774292,1.440474271774292,1.440474271774292,0.36231529712677,0.36231529712677,0.36231529712677,0.6684837937355042,0.6684837937355042,0.6684837937355042,0.3687000870704651,0.3687000870704651,0.3687000870704651,0.5295740365982056,0.5295740365982056,0.5295740365982056
185,1.3365843296051025,1.3365843296051025,1.3365843296051025,0.4334695637226105,0.4334695637226105,0.4334695637226105,0.6935858130455017,0.6935858130455017,0.6935858130455017,0.4728560745716095,0.4728560745716095,0.4728560745716095,0.531272828578949,0.531272828578949,0.531272828578949
186,1.1660716533660889,1.1660716533660889,1.1660716533660889,0.6037752032279968,0.6037752032279968,0.6037752032279968,0.8415347933769226,0.8415347933769226,0.8415347933769226,0.6465817093849182,0.6465817093849182,0.6465817093849182,0.7678431272506714,0.7678431272506714,0.7678431272506714
187,1.289502739906311,1.289502739906311,1.289502739906311,0.4748292565345764,0.4748292565345764,0.4748292565345764,0.7431858777999878,0.7431858777999878,0.7431858777999878,0.564449667930603,0.564449667930603,0.564449667930603,0.6720477938652039,0.6720477938652039,0.6720477938652039
188,1.390343189239502,1.390343189239502,1.390343189239502,0.40101996064186096,0.40101996064186096,0.40101996064186096,0.6195257902145386,0.6195257902145386,0.6195257902145386,0.42118534445762634,0.42118534445762634,0.42118534445762634,0.5780988931655884,0.5780988931655884,0.5780988931655884
189,1.3825030326843262,1.3825030326843262,1.3825030326843262,0.502051830291748,0.502051830291748,0.502051830291748,0.8527713418006897,0.8527713418006897,0.8527713418006897,0.42615923285484314,0.42615923285484314,0.42615923285484314,0.6587599515914917,0.6587599515914917,0.6587599515914917
190,1.438102126121521,1.438102126121521,1.438102126121521,0.3884446620941162,0.3884446620941162,0.3884446620941162,0.7520412802696228,0.7520412802696228,0.7520412802696228,0.3764151334762573,0.3764151334762573,0.3764151334762573,0.596545398235321,0.596545398235321,0.596545398235321
191,1.3115155696868896,1.3115155696868896,1.3115155696868896,0.4393743574619293,0.4393743574619293,0.4393743574619293,0.6712479591369629,0.6712479591369629,0.6712479591369629,0.40100759267807007,0.40100759267807007,0.40100759267807007,0.5230100750923157,0.5230100750923157,0.5230100750923157
192,1.2319409847259521,1.2319409847259521,1.2319409847259521,0.4304654598236084,0.4304654598236084,0.4304654598236084,0.7294639348983765,0.7294639348983765,0.7294639348983765,0.4447595179080963,0.4447595179080963,0.4447595179080963,0.548067569732666,0.548067569732666,0.548067569732666
193,1.2794303894042969,1.2794303894042969,1.2794303894042969,0.5036426782608032,0.5036426782608032,0.5036426782608032,0.8641237020492554,0.8641237020492554,0.8641237020492554,0.5409197807312012,0.5409197807312012,0.5409197807312012,0.687119722366333,0.687119722366333,0.687119722366333
194,1.262865662574768,1.262865662574768,1.262865662574768,0.46286213397979736,0.46286213397979736,0.46286213397979736,0.6992783546447754,0.6992783546447754,0.6992783546447754,0.44380247592926025,0.44380247592926025,0.44380247592926025,0.5996061563491821,0.5996061563491821,0.5996061563491821
195,1.3014917373657227,1.3014917373657227,1.3014917373657227,0.5434122681617737,0.5434122681617737,0.5434122681617737,0.8309808969497681,0.8309808969497681,0.8309808969497681,0.5905616879463196,0.5905616879463196,0.5905616879463196,0.6521793007850647,0.6521793007850647,0.6521793007850647
196,1.4518365859985352,1.4518365859985352,1.4518365859985352,0.6075160503387451,0.6075160503387451,0.6075160503387451,0.9298014044761658,0.9298014044761658,0.9298014044761658,0.5240539312362671,0.5240539312362671,0.5240539312362671,0.6914538741111755,0.6914538741111755,0.6914538741111755
197,1.3049899339675903,1.3049899339675903,1.3049899339675903,0.46992307901382446,0.46992307901382446,0.46992307901382446,0.7663040161132812,0.7663040161132812,0.7663040161132812,0.4916500449180603,0.4916500449180603,0.4916500449180603,0.5932425260543823,0.5932425260543823,0.5932425260543823
198,1.4878085851669312,1.4878085851669312,1.4878085851669312,0.5066524744033813,0.5066524744033813,0.5066524744033813,0.8100857138633728,0.8100857138633728,0.8100857138633728,0.49101361632347107,0.49101361632347107,0.49101361632347107,0.6478803157806396,0.6478803157806396,0.6478803157806396
199,1.3005515336990356,1.3005515336990356,1.3005515336990356,0.5157344341278076,0.5157344341278076,0.5157344341278076,0.7685717344284058,0.7685717344284058,0.7685717344284058,0.4790533781051636,0.4790533781051636,0.4790533781051636,0.6391894817352295,0.6391894817352295,0.6391894817352295
200,,,,0.48652124404907227,0.48652124404907227,0.48652124404907227,0.7260344624519348,0.7260344624519348,0.7260344624519348,0.5229164958000183,0.5229164958000183,0.5229164958000183,0.6136044263839722,0.6136044263839722,0.6136044263839722

==> data/supervised-paths.csv <==
Step,r_semeval_no_super_5000_ff - unique_paths,r_semeval_no_super_5000_ff - unique_paths__MIN,r_semeval_no_super_5000_ff - unique_paths__MAX,r_semeval_400_1.0_32_5000_ff - unique_paths,r_semeval_400_1.0_32_5000_ff - unique_paths__MIN,r_semeval_400_1.0_32_5000_ff - unique_paths__MAX,r_semeval_100_1.0_32_5000_ff - unique_paths,r_semeval_100_1.0_32_5000_ff - unique_paths__MIN,r_semeval_100_1.0_32_5000_ff - unique_paths__MAX,r_semeval_300_1.0_32_5000_ff - unique_paths,r_semeval_300_1.0_32_5000_ff - unique_paths__MIN,r_semeval_300_1.0_32_5000_ff - unique_paths__MAX,r_semeval_200_1.0_32_5000_ff - unique_paths,r_semeval_200_1.0_32_5000_ff - unique_paths__MIN,r_semeval_200_1.0_32_5000_ff - unique_paths__MAX
0,1258,1258,1258,0,0,0,0,0,0,0,0,0,0,0,0
1,2456,2456,2456,922,922,922,1174,1174,1174,927,927,927,1022,1022,1022
2,3623,3623,3623,1268,1268,1268,2105,2105,2105,1332,1332,1332,1616,1616,1616
3,4707,4707,4707,1534,1534,1534,2909,2909,2909,1667,1667,1667,2111,2111,2111
4,5804,5804,5804,1768,1768,1768,3654,3654,3654,1996,1996,1996,2544,2544,2544
5,6949,6949,6949,2001,2001,2001,4315,4315,4315,2342,2342,2342,2971,2971,2971
6,8058,8058,8058,2226,2226,2226,4853,4853,4853,2621,2621,2621,3395,3395,3395
7,9166,9166,9166,2449,2449,2449,5434,5434,5434,2891,2891,2891,3722,3722,3722
8,10242,10242,10242,2648,2648,2648,5927,5927,5927,3136,3136,3136,4036,4036,4036
9,11260,11260,11260,2829,2829,2829,6340,6340,6340,3332,3332,3332,4306,4306,4306
10,12277,12277,12277,3017,3017,3017,6840,6840,6840,3551,3551,3551,4630,4630,4630
11,13316,13316,13316,3197,3197,3197,7318,7318,7318,3780,3780,3780,4886,4886,4886
12,14330,14330,14330,3375,3375,3375,7720,7720,7720,3976,3976,3976,5183,5183,5183
13,15306,15306,15306,3521,3521,3521,8168,8168,8168,4162,4162,4162,5462,5462,5462
14,16202,16202,16202,3682,3682,3682,8526,8526,8526,4345,4345,4345,5698,5698,5698
15,17121,17121,17121,3828,3828,3828,8858,8858,8858,4509,4509,4509,5929,5929,5929
16,17998,17998,17998,3980,3980,3980,9147,9147,9147,4677,4677,4677,6135,6135,6135
17,18729,18729,18729,4117,4117,4117,9513,9513,9513,4839,4839,4839,6323,6323,6323
18,19460,19460,19460,4288,4288,4288,9820,9820,9820,4986,4986,4986,6554,6554,6554
19,20179,20179,20179,4432,4432,4432,10150,10150,10150,5123,5123,5123,6761,6761,6761
20,20781,20781,20781,4558,4558,4558,10478,10478,10478,5246,5246,5246,6938,6938,6938
21,21291,21291,21291,4659,4659,4659,10749,10749,10749,5403,5403,5403,7125,7125,7125
22,21822,21822,21822,4768,4768,4768,11052,11052,11052,5541,5541,5541,7301,7301,7301
23,22283,22283,22283,4894,4894,4894,11348,11348,11348,5679,5679,5679,7470,7470,7470
24,22744,22744,22744,4997,4997,4997,11663,11663,11663,5830,5830,5830,7703,7703,7703
25,23156,23156,23156,5125,5125,5125,11919,11919,11919,5984,5984,5984,7871,7871,7871
26,23642,23642,23642,5237,5237,5237,12164,12164,12164,6102,6102,6102,8045,8045,8045
27,24065,24065,24065,5354,5354,5354,12433,12433,12433,6212,6212,6212,8208,8208,8208
28,24453,24453,24453,5473,5473,5473,12685,12685,12685,6343,6343,6343,8367,8367,8367
29,24874,24874,24874,5573,5573,5573,12889,12889,12889,6457,6457,6457,8518,8518,8518
30,25250,25250,25250,5687,5687,5687,13143,13143,13143,6596,6596,6596,8691,8691,8691
31,25615,25615,25615,5792,5792,5792,13334,13334,13334,6736,6736,6736,8820,8820,8820
32,25997,25997,25997,5882,5882,5882,13546,13546,13546,6873,6873,6873,8963,8963,8963
33,26284,26284,26284,5986,5986,5986,13796,13796,13796,6981,6981,6981,9084,9084,9084
34,26643,26643,26643,6077,6077,6077,13962,13962,13962,7131,7131,7131,9222,9222,9222
35,27051,27051,27051,6158,6158,6158,14119,14119,14119,7230,7230,7230,9366,9366,9366
36,27473,27473,27473,6256,6256,6256,14300,14300,14300,7343,7343,7343,9481,9481,9481
37,27848,27848,27848,6336,6336,6336,14453,14453,14453,7423,7423,7423,9623,9623,9623
38,28185,28185,28185,6430,6430,6430,14622,14622,14622,7538,7538,7538,9749,9749,9749
39,28481,28481,28481,6490,6490,6490,14789,14789,14789,7621,7621,7621,9887,9887,9887
40,28786,28786,28786,6559,6559,6559,14973,14973,14973,7721,7721,7721,9997,9997,9997
41,29041,29041,29041,6639,6639,6639,15154,15154,15154,7797,7797,7797,10122,10122,10122
42,29331,29331,29331,6716,6716,6716,15355,15355,15355,7889,7889,7889,10230,10230,10230
43,29631,29631,29631,6796,6796,6796,15519,15519,15519,7976,7976,7976,10328,10328,10328
44,29892,29892,29892,6877,6877,6877,15684,15684,15684,8058,8058,8058,10436,10436,10436
45,30204,30204,30204,6932,6932,6932,15827,15827,15827,8130,8130,8130,10535,10535,10535
46,30523,30523,30523,6996,6996,6996,16014,16014,16014,8205,8205,8205,10641,10641,10641
47,30871,30871,30871,7089,7089,7089,16192,16192,16192,8290,8290,8290,10740,10740,10740
48,31179,31179,31179,7173,7173,7173,16346,16346,16346,8388,8388,8388,10845,10845,10845
49,31524,31524,31524,7241,7241,7241,16483,16483,16483,8458,8458,8458,10955,10955,10955
50,31838,31838,31838,7315,7315,7315,16613,16613,16613,8547,8547,8547,11074,11074,11074
51,32133,32133,32133,7400,7400,7400,16761,16761,16761,8620,8620,8620,11165,11165,11165
52,32466,32466,32466,7474,7474,7474,16918,16918,16918,8692,8692,8692,11272,11272,11272
53,32819,32819,32819,7550,7550,7550,17034,17034,17034,8777,8777,8777,11393,11393,11393
54,33115,33115,33115,7613,7613,7613,17168,17168,17168,8856,8856,8856,11508,11508,11508
55,33436,33436,33436,7678,7678,7678,17311,17311,17311,8917,8917,8917,11673,11673,11673
56,33767,33767,33767,7742,7742,7742,17467,17467,17467,8988,8988,8988,11789,11789,11789
57,34084,34084,34084,7837,7837,7837,17607,17607,17607,9051,9051,9051,11916,11916,11916
58,34381,34381,34381,7912,7912,7912,17747,17747,17747,9130,9130,9130,12022,12022,12022
59,34755,34755,34755,7985,7985,7985,17883,17883,17883,9189,9189,9189,12130,12130,12130
60,35086,35086,35086,8063,8063,8063,18030,18030,18030,9259,9259,9259,12241,12241,12241
61,35338,35338,35338,8140,8140,8140,18140,18140,18140,9318,9318,9318,12339,12339,12339
62,35597,35597,35597,8199,8199,8199,18255,18255,18255,9382,9382,9382,12436,12436,12436
63,35890,35890,35890,8271,8271,8271,18388,18388,18388,9460,9460,9460,12540,12540,12540
64,36205,36205,36205,8331,8331,8331,18513,18513,18513,9499,9499,9499,12644,12644,12644
65,36539,36539,36539,8407,8407,8407,18633,18633,18633,9556,9556,9556,12784,12784,12784
66,36840,36840,36840,8483,8483,8483,18738,18738,18738,9624,9624,9624,12871,12871,12871
67,37202,37202,37202,8552,8552,8552,18842,18842,18842,9690,9690,9690,12970,12970,12970
68,37528,37528,37528,8629,8629,8629,18951,18951,18951,9761,9761,9761,13057,13057,13057
69,37873,37873,37873,8718,8718,8718,19044,19044,19044,9816,9816,9816,13134,13134,13134
70,38238,38238,38238,8803,8803,8803,19162,19162,19162,9864,9864,9864,13215,13215,13215
71,38584,38584,38584,8860,8860,8860,19267,19267,19267,9911,9911,9911,13299,13299,13299
72,38887,38887,38887,8931,8931,8931,19363,19363,19363,9965,9965,9965,13374,13374,13374
73,39209,39209,39209,8984,8984,8984,19491,19491,19491,10025,10025,10025,13465,13465,13465
74,39607,39607,39607,9066,9066,9066,19587,19587,19587,10087,10087,10087,13549,13549,13549
75,39987,39987,39987,9120,9120,9120,19709,19709,19709,10154,10154,10154,13652,13652,13652
76,40421,40421,40421,9177,9177,9177,19854,19854,19854,10210,10210,10210,13745,13745,13745
77,40802,40802,40802,9239,9239,9239,19979,19979,19979,10276,10276,10276,13812,13812,13812
78,41165,41165,41165,9299,9299,9299,20128,20128,20128,10323,10323,10323,13893,13893,13893
79,41462,41462,41462,9338,9338,9338,20264,20264,20264,10379,10379,10379,13962,13962,13962
80,41758,41758,41758,9399,9399,9399,20404,20404,20404,10430,10430,10430,14026,14026,14026
81,42066,42066,42066,9449,9449,9449,20526,20526,20526,10487,10487,10487,14126,14126,14126
82,42407,42407,42407,9501,9501,9501,20632,20632,20632,10549,10549,10549,14216,14216,14216
83,42767,42767,42767,9562,9562,9562,20760,20760,20760,10618,10618,10618,14302,14302,14302
84,43072,43072,43072,9604,9604,9604,20882,20882,20882,10669,10669,10669,14398,14398,14398
85,43391,43391,43391,9673,9673,9673,21010,21010,21010,10721,10721,10721,14476,14476,14476
86,43686,43686,43686,9743,9743,9743,21149,21149,21149,10794,10794,10794,14573,14573,14573
87,43951,43951,43951,9812,9812,9812,21274,21274,21274,10842,10842,10842,14652,14652,14652
88,44277,44277,44277,9868,9868,9868,21413,21413,21413,10902,10902,10902,14719,14719,14719
89,44615,44615,44615,9928,9928,9928,21548,21548,21548,10945,10945,10945,14782,14782,14782
90,44917,44917,44917,9980,9980,9980,21671,21671,21671,10996,10996,10996,14853,14853,14853
91,45214,45214,45214,10041,10041,10041,21813,21813,21813,11051,11051,11051,14930,14930,14930
92,45547,45547,45547,10090,10090,10090,21922,21922,21922,11101,11101,11101,15012,15012,15012
93,45868,45868,45868,10140,10140,10140,22040,22040,22040,11154,11154,11154,15080,15080,15080
94,46184,46184,46184,10192,10192,10192,22157,22157,22157,11201,11201,11201,15161,15161,15161
95,46494,46494,46494,10258,10258,10258,22274,22274,22274,11253,11253,11253,15262,15262,15262
96,46831,46831,46831,10324,10324,10324,22393,22393,22393,11310,11310,11310,15347,15347,15347
97,47177,47177,47177,10381,10381,10381,22521,22521,22521,11361,11361,11361,15433,15433,15433
98,47515,47515,47515,10435,10435,10435,22672,22672,22672,11416,11416,11416,15506,15506,15506
99,47816,47816,47816,10499,10499,10499,22825,22825,22825,11454,11454,11454,15586,15586,15586
100,48131,48131,48131,10567,10567,10567,22987,22987,22987,11501,11501,11501,15677,15677,15677
101,48430,48430,48430,10616,10616,10616,23150,23150,23150,11551,11551,11551,15762,15762,15762
102,48729,48729,48729,10673,10673,10673,23315,23315,23315,11611,11611,11611,15850,15850,15850
103,49024,49024,49024,10732,10732,10732,23431,23431,23431,11676,11676,11676,15924,15924,15924
104,49315,49315,49315,10806,10806,10806,23568,23568,23568,11736,11736,11736,16004,16004,16004
105,49609,49609,49609,10885,10885,10885,23699,23699,23699,11805,11805,11805,16063,16063,16063
106,49968,49968,49968,10936,10936,10936,23813,23813,23813,11864,11864,11864,16138,16138,16138
107,50324,50324,50324,10999,10999,10999,23935,23935,23935,11928,11928,11928,16238,16238,16238
108,50687,50687,50687,11048,11048,11048,24043,24043,24043,11966,11966,11966,16326,16326,16326
109,51004,51004,51004,11109,11109,11109,24152,24152,24152,12031,12031,12031,16418,16418,16418
110,51309,51309,51309,11156,11156,11156,24277,24277,24277,12097,12097,12097,16517,16517,16517
111,51625,51625,51625,11198,11198,11198,24376,24376,24376,12169,12169,12169,16616,16616,16616
112,51913,51913,51913,11243,11243,11243,24488,24488,24488,12226,12226,12226,16688,16688,16688
113,52235,52235,52235,11292,11292,11292,24618,24618,24618,12282,12282,12282,16782,16782,16782
114,52519,52519,52519,11350,11350,11350,24734,24734,24734,12336,12336,12336,16892,16892,16892
115,52808,52808,52808,11402,11402,11402,24844,24844,24844,12382,12382,12382,16973,16973,16973
116,53088,53088,53088,11460,11460,11460,24975,24975,24975,12428,12428,12428,17045,17045,17045
117,53400,53400,53400,11513,11513,11513,25101,25101,25101,12490,12490,12490,17128,17128,17128
118,53718,53718,53718,11556,11556,11556,25206,25206,25206,12548,12548,12548,17200,17200,17200
119,54020,54020,54020,11596,11596,11596,25325,25325,25325,12601,12601,12601,17281,17281,17281
120,54315,54315,54315,11638,11638,11638,25441,25441,25441,12645,12645,12645,17373,17373,17373
121,54608,54608,54608,11678,11678,11678,25576,25576,25576,12693,12693,12693,17447,17447,17447
122,54882,54882,54882,11720,11720,11720,25680,25680,25680,12752,12752,12752,17518,17518,17518
123,55162,55162,55162,11770,11770,11770,25783,25783,25783,12796,12796,12796,17599,17599,17599
124,55449,55449,55449,11819,11819,11819,25895,25895,25895,12848,12848,12848,17701,17701,17701
125,55793,55793,55793,11874,11874,11874,26005,26005,26005,12895,12895,12895,17780,17780,17780
126,56141,56141,56141,11925,11925,11925,26143,26143,26143,12948,12948,12948,17868,17868,17868
127,56467,56467,56467,11967,11967,11967,26300,26300,26300,13007,13007,13007,17951,17951,17951
128,56821,56821,56821,12020,12020,12020,26483,26483,26483,13054,13054,13054,18044,18044,18044
129,57157,57157,57157,12057,12057,12057,26624,26624,26624,13106,13106,13106,18145,18145,18145
130,57491,57491,57491,12096,12096,12096,26778,26778,26778,13155,13155,13155,18231,18231,18231
131,57814,57814,57814,12146,12146,12146,26911,26911,26911,13206,13206,13206,18322,18322,18322
132,58155,58155,58155,12191,12191,12191,27024,27024,27024,13256,13256,13256,18419,18419,18419
133,58499,58499,58499,12245,12245,12245,27142,27142,27142,13296,13296,13296,18515,18515,18515
134,58838,58838,58838,12301,12301,12301,27265,27265,27265,13341,13341,13341,18606,18606,18606
135,59159,59159,59159,12365,12365,12365,27389,27389,27389,13397,13397,13397,18715,18715,18715
136,59444,59444,59444,12426,12426,12426,27492,27492,27492,13453,13453,13453,18827,18827,18827
137,59732,59732,59732,12476,12476,12476,27596,27596,27596,13510,13510,13510,18926,18926,18926
138,60005,60005,60005,12519,12519,12519,27726,27726,27726,13552,13552,13552,19007,19007,19007
139,60330,60330,60330,12570,12570,12570,27868,27868,27868,13589,13589,13589,19091,19091,19091
140,60638,60638,60638,12632,12632,12632,27991,27991,27991,13629,13629,13629,19179,19179,19179
141,60962,60962,60962,12687,12687,12687,28100,28100,28100,13676,13676,13676,19269,19269,19269
142,61321,61321,61321,12736,12736,12736,28203,28203,28203,13723,13723,13723,19345,19345,19345
143,61673,61673,61673,12788,12788,12788,28316,28316,28316,13775,13775,13775,19426,19426,19426
144,62010,62010,62010,12847,12847,12847,28426,28426,28426,13834,13834,13834,19485,19485,19485
145,62301,62301,62301,12897,12897,12897,28528,28528,28528,13890,13890,13890,19564,19564,19564
146,62615,62615,62615,12944,12944,12944,28656,28656,28656,13936,13936,13936,19633,19633,19633
147,62924,62924,62924,13001,13001,13001,28796,28796,28796,14001,14001,14001,19706,19706,19706
148,63228,63228,63228,13054,13054,13054,28927,28927,28927,14045,14045,14045,19765,19765,19765
149,63523,63523,63523,13120,13120,13120,29069,29069,29069,14086,14086,14086,19868,19868,19868
150,63817,63817,63817,13169,13169,13169,29178,29178,29178,14134,14134,14134,19930,19930,19930
151,64116,64116,64116,13231,13231,13231,29290,29290,29290,14178,14178,14178,20011,20011,20011
152,64446,64446,64446,13280,13280,13280,29392,29392,29392,14232,14232,14232,20091,20091,20091
153,64749,64749,64749,13333,13333,13333,29504,29504,29504,14282,14282,14282,20168,20168,20168
154,65081,65081,65081,13386,13386,13386,29639,29639,29639,14333,14333,14333,20243,20243,20243
155,65374,65374,65374,13435,13435,13435,29751,29751,29751,14390,14390,14390,20323,20323,20323
156,65664,65664,65664,13496,13496,13496,29875,29875,29875,14449,14449,14449,20405,20405,20405
157,65959,65959,65959,13574,13574,13574,30001,30001,30001,14495,14495,14495,20498,20498,20498
158,66282,66282,66282,13643,13643,13643,30104,30104,30104,14528,14528,14528,20591,20591,20591
159,66587,66587,66587,13703,13703,13703,30223,30223,30223,14575,14575,14575,20679,20679,20679
160,66877,66877,66877,13767,13767,13767,30375,30375,30375,14626,14626,14626,20756,20756,20756
161,67134,67134,67134,13823,13823,13823,30495,30495,30495,14675,14675,14675,20850,20850,20850
162,67396,67396,67396,13884,13884,13884,30618,30618,30618,14724,14724,14724,20937,20937,20937
163,67728,67728,67728,13942,13942,13942,30743,30743,30743,14777,14777,14777,21019,21019,21019
164,68041,68041,68041,13997,13997,13997,30878,30878,30878,14835,14835,14835,21099,21099,21099
165,68385,68385,68385,14052,14052,14052,31019,31019,31019,14889,14889,14889,21180,21180,21180
166,68716,68716,68716,14111,14111,14111,31153,31153,31153,14941,14941,14941,21264,21264,21264
167,69005,69005,69005,14163,14163,14163,31291,31291,31291,15026,15026,15026,21364,21364,21364
168,69341,69341,69341,14248,14248,14248,31410,31410,31410,15081,15081,15081,21460,21460,21460
169,69667,69667,69667,14308,14308,14308,31512,31512,31512,15123,15123,15123,21546,21546,21546
170,70007,70007,70007,14375,14375,14375,31643,31643,31643,15169,15169,15169,21647,21647,21647
171,70334,70334,70334,14448,14448,14448,31785,31785,31785,15217,15217,15217,21757,21757,21757
172,70626,70626,70626,14500,14500,14500,31912,31912,31912,15273,15273,15273,21861,21861,21861
173,70939,70939,70939,14557,14557,14557,32063,32063,32063,15319,15319,15319,21965,21965,21965
174,71231,71231,71231,14626,14626,14626,32211,32211,32211,15374,15374,15374,22060,22060,22060
175,71543,71543,71543,14686,14686,14686,32332,32332,32332,15404,15404,15404,22138,22138,22138
176,71815,71815,71815,14741,14741,14741,32471,32471,32471,15467,15467,15467,22210,22210,22210
177,72090,72090,72090,14796,14796,14796,32627,32627,32627,15526,15526,15526,22287,22287,22287
178,72437,72437,72437,14850,14850,14850,32778,32778,32778,15573,15573,15573,22383,22383,22383
179,72729,72729,72729,14920,14920,14920,32927,32927,32927,15617,15617,15617,22465,22465,22465
180,73028,73028,73028,15004,15004,15004,33075,33075,33075,15670,15670,15670,22553,22553,22553
181,73330,73330,73330,15075,15075,15075,33209,33209,33209,15727,15727,15727,22639,22639,22639
182,73609,73609,73609,15151,15151,15151,33350,33350,33350,15799,15799,15799,22729,22729,22729
183,73915,73915,73915,15223,15223,15223,33497,33497,33497,15870,15870,15870,22814,22814,22814
184,74226,74226,74226,15290,15290,15290,33658,33658,33658,15946,15946,15946,22925,22925,22925
185,74517,74517,74517,15350,15350,15350,33813,33813,33813,16021,16021,16021,23015,23015,23015
186,74809,74809,74809,15434,15434,15434,33937,33937,33937,16082,16082,16082,23121,23121,23121
187,75066,75066,75066,15497,15497,15497,34056,34056,34056,16157,16157,16157,23211,23211,23211
188,75328,75328,75328,15571,15571,15571,34194,34194,34194,16231,16231,16231,23316,23316,23316
189,75573,75573,75573,15640,15640,15640,34383,34383,34383,16293,16293,16293,23416,23416,23416
190,75880,75880,75880,15701,15701,15701,34553,34553,34553,16348,16348,16348,23514,23514,23514
191,76151,76151,76151,15769,15769,15769,34714,34714,34714,16412,16412,16412,23604,23604,23604
192,76391,76391,76391,15837,15837,15837,34863,34863,34863,16467,16467,16467,23702,23702,23702
193,76620,76620,76620,15894,15894,15894,35050,35050,35050,16541,16541,16541,23818,23818,23818
194,76895,76895,76895,15953,15953,15953,35178,35178,35178,16597,16597,16597,23918,23918,23918
195,77184,77184,77184,16023,16023,16023,35325,35325,35325,16671,16671,16671,24013,24013,24013
196,77465,77465,77465,16092,16092,16092,35476,35476,35476,16753,16753,16753,24112,24112,24112
197,77730,77730,77730,16162,16162,16162,35638,35638,35638,16817,16817,16817,24192,24192,24192
198,77980,77980,77980,16237,16237,16237,35795,35795,35795,16905,16905,16905,24281,24281,24281
199,78266,78266,78266,16317,16317,16317,35959,35959,35959,16974,16974,16974,24385,24385,24385
200,,,,16399,16399,16399,36107,36107,36107,17055,17055,17055,24473,24473,24473
